Smooth-Reduce: Leveraging Patches for Improved Certified Robustness

Randomized smoothing (RS) has been shown to be a fast, scalable technique for certifying the robustness of deep neural network classifiers. However, methods based on RS require augmenting data with large amounts of noise, which leads to significant drops in accuracy. We propose a training-free, modified smoothing approach, Smooth-Reduce, that leverages patching and aggregation to provide improved classifier certificates. Our algorithm classifies overlapping patches extracted from an input image, and aggregates the predicted logits to certify a larger radius around the input. We study two aggregation schemes -- max and mean -- and show that both approaches provide better certificates in terms of certified accuracy, average certified radii and abstention rates as compared to concurrent approaches. We also provide theoretical guarantees for such certificates, and empirically show significant improvements over other randomized smoothing methods that require expensive retraining. Further, we extend our approach to videos and provide meaningful certificates for video classifiers. A project page can be found at https://nyu-dice-lab.github.io/SmoothReduce/

==> Plots/paper_results/CIFAR10/max_1_100.0.csv <==
radius,accuracy
0.000,0.23
0.010,0.23
0.020,0.22
0.030,0.22
0.040,0.22
0.050,0.22
0.060,0.22
0.070,0.22
0.080,0.22
0.090,0.22
0.100,0.22
0.110,0.22
0.120,0.22
0.130,0.22
0.140,0.22
0.150,0.22
0.160,0.22
0.170,0.22
0.180,0.22
0.190,0.22
0.200,0.22
0.210,0.22
0.220,0.21
0.230,0.21
0.240,0.21
0.250,0.21
0.260,0.21
0.270,0.21
0.280,0.21
0.290,0.21
0.300,0.21
0.310,0.21
0.320,0.21
0.330,0.21
0.340,0.21
0.350,0.21
0.360,0.21
0.370,0.21
0.380,0.21
0.390,0.21
0.400,0.21
0.410,0.21
0.420,0.21
0.430,0.21
0.440,0.21
0.450,0.21
0.460,0.21
0.470,0.21
0.480,0.21
0.490,0.21
0.500,0.21
0.510,0.21
0.520,0.21
0.530,0.2
0.540,0.2
0.550,0.2
0.560,0.2
0.570,0.2
0.580,0.2
0.590,0.2
0.600,0.2
0.610,0.2
0.620,0.2
0.630,0.2
0.640,0.2
0.650,0.2
0.660,0.2
0.670,0.2
0.680,0.2
0.690,0.2
0.700,0.2
0.710,0.2
0.720,0.2
0.730,0.2
0.740,0.2
0.750,0.2
0.760,0.2
0.770,0.2
0.780,0.2
0.790,0.2
0.800,0.2
0.810,0.2
0.820,0.19
0.830,0.19
0.840,0.19
0.850,0.19
0.860,0.19
0.870,0.19
0.880,0.19
0.890,0.19
0.900,0.19
0.910,0.19
0.920,0.19
0.930,0.19
0.940,0.19
0.950,0.19
0.960,0.19
0.970,0.19
0.980,0.19
0.990,0.19
1.000,0.19
1.010,0.19
1.020,0.19
1.030,0.19
1.040,0.19
1.050,0.19
1.060,0.19
1.070,0.18
1.080,0.18
1.090,0.18
1.100,0.18
1.110,0.18
1.120,0.18
1.130,0.18
1.140,0.18
1.150,0.18
1.160,0.18
1.170,0.18
1.180,0.18
1.190,0.18
1.200,0.18
1.210,0.18
1.220,0.18
1.230,0.18
1.240,0.18
1.250,0.18
1.260,0.18
1.270,0.18
1.280,0.18
1.290,0.18
1.300,0.17
1.310,0.16
1.320,0.16
1.330,0.16
1.340,0.16
1.350,0.16
1.360,0.16
1.370,0.16
1.380,0.16
1.390,0.16
1.400,0.16
1.410,0.15
1.420,0.14
1.430,0.14
1.440,0.14
1.450,0.14
1.460,0.14
1.470,0.14
1.480,0.14
1.490,0.14
1.500,0.14
1.510,0.14
1.520,0.14
1.530,0.14
1.540,0.14
1.550,0.13
1.560,0.13
1.570,0.13
1.580,0.13
1.590,0.13
1.600,0.13
1.610,0.13
1.620,0.13
1.630,0.13
1.640,0.13
1.650,0.13
1.660,0.13
1.670,0.13
1.680,0.13
1.690,0.12
1.700,0.12
1.710,0.12
1.720,0.12
1.730,0.12
1.740,0.12
1.750,0.12
1.760,0.12
1.770,0.12
1.780,0.12
1.790,0.12
1.800,0.12
1.810,0.12
1.820,0.12
1.830,0.12
1.840,0.12
1.850,0.12
1.860,0.12
1.870,0.12
1.880,0.12
1.890,0.12
1.900,0.12
1.910,0.12
1.920,0.12
1.930,0.12
1.940,0.12
1.950,0.12
1.960,0.11
1.970,0.11
1.980,0.11
1.990,0.11
2.000,0.11
2.010,0.11
2.020,0.11
2.030,0.11
2.040,0.11
2.050,0.11
2.060,0.11
2.070,0.11
2.080,0.11
2.090,0.11
2.100,0.11
2.110,0.11
2.120,0.11
2.130,0.11
2.140,0.11
2.150,0.11
2.160,0.11
2.170,0.11
2.180,0.11
2.190,0.11
2.200,0.11
2.210,0.11
2.220,0.1
2.230,0.1
2.240,0.1
2.250,0.1
2.260,0.1
2.270,0.1
2.280,0.1
2.290,0.1
2.300,0.1
2.310,0.09
2.320,0.09
2.330,0.09
2.340,0.09
2.350,0.09
2.360,0.09
2.370,0.08
2.380,0.08
2.390,0.08
2.400,0.08
2.410,0.08
2.420,0.08
2.430,0.08
2.440,0.07
2.450,0.06
2.460,0.06
2.470,0.06
2.480,0.06
2.490,0.06
2.500,0.06
2.510,0.06
2.520,0.06
2.530,0.06
2.540,0.06
2.550,0.05
2.560,0.05
2.570,0.05
2.580,0.05
2.590,0.05
2.600,0.05
2.610,0.05
2.620,0.05
2.630,0.05
2.640,0.05
2.650,0.04
2.660,0.04
2.670,0.04
2.680,0.04
2.690,0.04
2.700,0.04
2.710,0.04
2.720,0.04
2.730,0.04
2.740,0.04
2.750,0.04
2.760,0.04
2.770,0.03
2.780,0.03
2.790,0.03
2.800,0.03
2.810,0.03
2.820,0.03
2.830,0.03
2.840,0.03
2.850,0.03
2.860,0.03
2.870,0.03
2.880,0.03
2.890,0.02
2.900,0.02
2.910,0.02
2.920,0.02
2.930,0.02
2.940,0.02
2.950,0.02
2.960,0.02
2.970,0.02
2.980,0.01
2.990,0.01
3.000,0.01
3.010,0.01
3.020,0.01
3.030,0.01
3.040,0.01
3.050,0.01
3.060,0.01
3.070,0.01
3.080,0.01
3.090,0.01
3.100,0.01
3.110,0.01
3.120,0.0
3.130,0.0
3.140,0.0
3.150,0.0
3.160,0.0
3.170,0.0
3.180,0.0
3.190,0.0
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/CIFAR10/max_1_25.0.csv <==
radius,accuracy
0.000,0.59
0.010,0.59
0.020,0.59
0.030,0.59
0.040,0.59
0.050,0.59
0.060,0.59
0.070,0.59
0.080,0.59
0.090,0.59
0.100,0.59
0.110,0.59
0.120,0.59
0.130,0.59
0.140,0.59
0.150,0.59
0.160,0.59
0.170,0.59
0.180,0.59
0.190,0.59
0.200,0.59
0.210,0.59
0.220,0.59
0.230,0.59
0.240,0.59
0.250,0.59
0.260,0.59
0.270,0.59
0.280,0.59
0.290,0.59
0.300,0.59
0.310,0.59
0.320,0.59
0.330,0.59
0.340,0.59
0.350,0.59
0.360,0.58
0.370,0.58
0.380,0.57
0.390,0.57
0.400,0.57
0.410,0.57
0.420,0.57
0.430,0.57
0.440,0.57
0.450,0.56
0.460,0.56
0.470,0.56
0.480,0.56
0.490,0.56
0.500,0.56
0.510,0.55
0.520,0.55
0.530,0.55
0.540,0.55
0.550,0.55
0.560,0.55
0.570,0.54
0.580,0.53
0.590,0.53
0.600,0.53
0.610,0.53
0.620,0.53
0.630,0.53
0.640,0.53
0.650,0.53
0.660,0.53
0.670,0.53
0.680,0.53
0.690,0.53
0.700,0.53
0.710,0.53
0.720,0.53
0.730,0.52
0.740,0.52
0.750,0.5
0.760,0.48
0.770,0.47
0.780,0.47
0.790,0.47
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/CIFAR10/max_1_50.0.csv <==
radius,accuracy
0.000,0.67
0.010,0.67
0.020,0.67
0.030,0.67
0.040,0.67
0.050,0.67
0.060,0.67
0.070,0.67
0.080,0.67
0.090,0.67
0.100,0.66
0.110,0.66
0.120,0.66
0.130,0.66
0.140,0.66
0.150,0.66
0.160,0.66
0.170,0.66
0.180,0.66
0.190,0.66
0.200,0.66
0.210,0.66
0.220,0.66
0.230,0.66
0.240,0.66
0.250,0.66
0.260,0.66
0.270,0.66
0.280,0.66
0.290,0.66
0.300,0.66
0.310,0.66
0.320,0.66
0.330,0.66
0.340,0.66
0.350,0.65
0.360,0.65
0.370,0.65
0.380,0.64
0.390,0.64
0.400,0.64
0.410,0.64
0.420,0.64
0.430,0.64
0.440,0.64
0.450,0.64
0.460,0.64
0.470,0.63
0.480,0.63
0.490,0.63
0.500,0.63
0.510,0.63
0.520,0.63
0.530,0.63
0.540,0.63
0.550,0.63
0.560,0.63
0.570,0.62
0.580,0.62
0.590,0.62
0.600,0.61
0.610,0.61
0.620,0.61
0.630,0.61
0.640,0.61
0.650,0.61
0.660,0.6
0.670,0.6
0.680,0.58
0.690,0.58
0.700,0.58
0.710,0.58
0.720,0.58
0.730,0.58
0.740,0.58
0.750,0.57
0.760,0.57
0.770,0.56
0.780,0.55
0.790,0.55
0.800,0.54
0.810,0.54
0.820,0.54
0.830,0.53
0.840,0.53
0.850,0.53
0.860,0.53
0.870,0.53
0.880,0.52
0.890,0.52
0.900,0.51
0.910,0.5
0.920,0.5
0.930,0.5
0.940,0.5
0.950,0.5
0.960,0.47
0.970,0.47
0.980,0.47
0.990,0.47
1.000,0.46
1.010,0.46
1.020,0.46
1.030,0.45
1.040,0.45
1.050,0.45
1.060,0.45
1.070,0.44
1.080,0.44
1.090,0.44
1.100,0.43
1.110,0.43
1.120,0.43
1.130,0.42
1.140,0.41
1.150,0.41
1.160,0.41
1.170,0.41
1.180,0.41
1.190,0.41
1.200,0.41
1.210,0.41
1.220,0.41
1.230,0.41
1.240,0.4
1.250,0.39
1.260,0.39
1.270,0.39
1.280,0.39
1.290,0.39
1.300,0.39
1.310,0.39
1.320,0.39
1.330,0.37
1.340,0.35
1.350,0.34
1.360,0.34
1.370,0.34
1.380,0.34
1.390,0.34
1.400,0.34
1.410,0.33
1.420,0.32
1.430,0.32
1.440,0.3
1.450,0.3
1.460,0.3
1.470,0.3
1.480,0.3
1.490,0.29
1.500,0.29
1.510,0.28
1.520,0.28
1.530,0.27
1.540,0.27
1.550,0.27
1.560,0.26
1.570,0.26
1.580,0.26
1.590,0.26
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/CIFAR10/salman_base_100.0.csv <==
radius,accuracy
0.000,0.22
0.010,0.22
0.020,0.22
0.030,0.22
0.040,0.22
0.050,0.22
0.060,0.22
0.070,0.22
0.080,0.22
0.090,0.22
0.100,0.22
0.110,0.22
0.120,0.22
0.130,0.22
0.140,0.22
0.150,0.22
0.160,0.22
0.170,0.22
0.180,0.22
0.190,0.22
0.200,0.22
0.210,0.22
0.220,0.22
0.230,0.22
0.240,0.22
0.250,0.22
0.260,0.22
0.270,0.22
0.280,0.22
0.290,0.22
0.300,0.22
0.310,0.22
0.320,0.22
0.330,0.22
0.340,0.22
0.350,0.22
0.360,0.22
0.370,0.22
0.380,0.22
0.390,0.22
0.400,0.22
0.410,0.22
0.420,0.22
0.430,0.21
0.440,0.2
0.450,0.2
0.460,0.2
0.470,0.2
0.480,0.2
0.490,0.2
0.500,0.2
0.510,0.2
0.520,0.2
0.530,0.2
0.540,0.2
0.550,0.2
0.560,0.2
0.570,0.2
0.580,0.2
0.590,0.2
0.600,0.2
0.610,0.2
0.620,0.2
0.630,0.2
0.640,0.2
0.650,0.2
0.660,0.2
0.670,0.2
0.680,0.2
0.690,0.2
0.700,0.2
0.710,0.19
0.720,0.19
0.730,0.19
0.740,0.19
0.750,0.19
0.760,0.19
0.770,0.19
0.780,0.19
0.790,0.19
0.800,0.19
0.810,0.19
0.820,0.19
0.830,0.19
0.840,0.19
0.850,0.19
0.860,0.19
0.870,0.19
0.880,0.19
0.890,0.19
0.900,0.19
0.910,0.18
0.920,0.18
0.930,0.18
0.940,0.18
0.950,0.18
0.960,0.18
0.970,0.18
0.980,0.18
0.990,0.18
1.000,0.18
1.010,0.18
1.020,0.18
1.030,0.18
1.040,0.18
1.050,0.18
1.060,0.18
1.070,0.18
1.080,0.17
1.090,0.17
1.100,0.16
1.110,0.16
1.120,0.16
1.130,0.16
1.140,0.16
1.150,0.16
1.160,0.16
1.170,0.16
1.180,0.16
1.190,0.16
1.200,0.16
1.210,0.16
1.220,0.16
1.230,0.16
1.240,0.16
1.250,0.16
1.260,0.15
1.270,0.15
1.280,0.15
1.290,0.15
1.300,0.14
1.310,0.14
1.320,0.14
1.330,0.14
1.340,0.13
1.350,0.13
1.360,0.13
1.370,0.12
1.380,0.11
1.390,0.11
1.400,0.11
1.410,0.11
1.420,0.11
1.430,0.11
1.440,0.11
1.450,0.11
1.460,0.11
1.470,0.11
1.480,0.1
1.490,0.1
1.500,0.1
1.510,0.1
1.520,0.1
1.530,0.1
1.540,0.1
1.550,0.1
1.560,0.1
1.570,0.1
1.580,0.1
1.590,0.1
1.600,0.1
1.610,0.1
1.620,0.1
1.630,0.1
1.640,0.1
1.650,0.1
1.660,0.1
1.670,0.1
1.680,0.09
1.690,0.09
1.700,0.09
1.710,0.09
1.720,0.09
1.730,0.09
1.740,0.09
1.750,0.09
1.760,0.09
1.770,0.09
1.780,0.09
1.790,0.09
1.800,0.09
1.810,0.09
1.820,0.09
1.830,0.09
1.840,0.09
1.850,0.09
1.860,0.09
1.870,0.09
1.880,0.09
1.890,0.09
1.900,0.09
1.910,0.09
1.920,0.09
1.930,0.09
1.940,0.09
1.950,0.09
1.960,0.09
1.970,0.09
1.980,0.09
1.990,0.09
2.000,0.08
2.010,0.08
2.020,0.08
2.030,0.08
2.040,0.08
2.050,0.08
2.060,0.08
2.070,0.08
2.080,0.08
2.090,0.08
2.100,0.08
2.110,0.08
2.120,0.08
2.130,0.08
2.140,0.08
2.150,0.08
2.160,0.08
2.170,0.07
2.180,0.07
2.190,0.07
2.200,0.07
2.210,0.07
2.220,0.07
2.230,0.07
2.240,0.07
2.250,0.07
2.260,0.07
2.270,0.07
2.280,0.07
2.290,0.07
2.300,0.07
2.310,0.07
2.320,0.07
2.330,0.07
2.340,0.07
2.350,0.07
2.360,0.07
2.370,0.07
2.380,0.07
2.390,0.07
2.400,0.06
2.410,0.06
2.420,0.06
2.430,0.06
2.440,0.06
2.450,0.06
2.460,0.06
2.470,0.06
2.480,0.06
2.490,0.06
2.500,0.06
2.510,0.06
2.520,0.06
2.530,0.06
2.540,0.06
2.550,0.06
2.560,0.05
2.570,0.05
2.580,0.05
2.590,0.05
2.600,0.05
2.610,0.05
2.620,0.04
2.630,0.04
2.640,0.03
2.650,0.03
2.660,0.03
2.670,0.03
2.680,0.03
2.690,0.03
2.700,0.02
2.710,0.02
2.720,0.02
2.730,0.02
2.740,0.02
2.750,0.02
2.760,0.02
2.770,0.02
2.780,0.02
2.790,0.02
2.800,0.02
2.810,0.02
2.820,0.02
2.830,0.02
2.840,0.02
2.850,0.02
2.860,0.02
2.870,0.01
2.880,0.01
2.890,0.01
2.900,0.01
2.910,0.01
2.920,0.01
2.930,0.01
2.940,0.01
2.950,0.01
2.960,0.01
2.970,0.01
2.980,0.01
2.990,0.01
3.000,0.01
3.010,0.01
3.020,0.0
3.030,0.0
3.040,0.0
3.050,0.0
3.060,0.0
3.070,0.0
3.080,0.0
3.090,0.0
3.100,0.0
3.110,0.0
3.120,0.0
3.130,0.0
3.140,0.0
3.150,0.0
3.160,0.0
3.170,0.0
3.180,0.0
3.190,0.0
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/CIFAR10/salman_base_25.0.csv <==
radius,accuracy
0.000,0.59
0.010,0.59
0.020,0.59
0.030,0.59
0.040,0.59
0.050,0.59
0.060,0.58
0.070,0.58
0.080,0.58
0.090,0.58
0.100,0.58
0.110,0.55
0.120,0.55
0.130,0.55
0.140,0.55
0.150,0.54
0.160,0.54
0.170,0.54
0.180,0.52
0.190,0.52
0.200,0.52
0.210,0.52
0.220,0.52
0.230,0.52
0.240,0.51
0.250,0.51
0.260,0.51
0.270,0.51
0.280,0.51
0.290,0.51
0.300,0.51
0.310,0.51
0.320,0.51
0.330,0.51
0.340,0.51
0.350,0.51
0.360,0.51
0.370,0.51
0.380,0.51
0.390,0.51
0.400,0.51
0.410,0.51
0.420,0.51
0.430,0.51
0.440,0.51
0.450,0.5
0.460,0.5
0.470,0.49
0.480,0.49
0.490,0.49
0.500,0.49
0.510,0.49
0.520,0.48
0.530,0.47
0.540,0.47
0.550,0.46
0.560,0.45
0.570,0.45
0.580,0.45
0.590,0.45
0.600,0.45
0.610,0.45
0.620,0.45
0.630,0.45
0.640,0.45
0.650,0.44
0.660,0.42
0.670,0.41
0.680,0.41
0.690,0.4
0.700,0.4
0.710,0.4
0.720,0.4
0.730,0.4
0.740,0.4
0.750,0.4
0.760,0.39
0.770,0.36
0.780,0.36
0.790,0.36
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/CIFAR10/salman_base_50.0.csv <==
radius,accuracy
0.000,0.62
0.010,0.62
0.020,0.62
0.030,0.62
0.040,0.62
0.050,0.62
0.060,0.62
0.070,0.62
0.080,0.62
0.090,0.62
0.100,0.62
0.110,0.62
0.120,0.62
0.130,0.62
0.140,0.61
0.150,0.61
0.160,0.61
0.170,0.61
0.180,0.61
0.190,0.6
0.200,0.59
0.210,0.58
0.220,0.55
0.230,0.54
0.240,0.53
0.250,0.53
0.260,0.52
0.270,0.51
0.280,0.51
0.290,0.51
0.300,0.51
0.310,0.51
0.320,0.51
0.330,0.5
0.340,0.5
0.350,0.5
0.360,0.5
0.370,0.5
0.380,0.5
0.390,0.5
0.400,0.5
0.410,0.48
0.420,0.48
0.430,0.48
0.440,0.48
0.450,0.48
0.460,0.48
0.470,0.47
0.480,0.47
0.490,0.47
0.500,0.47
0.510,0.47
0.520,0.47
0.530,0.46
0.540,0.46
0.550,0.46
0.560,0.45
0.570,0.45
0.580,0.45
0.590,0.45
0.600,0.45
0.610,0.45
0.620,0.45
0.630,0.45
0.640,0.44
0.650,0.44
0.660,0.43
0.670,0.43
0.680,0.43
0.690,0.43
0.700,0.43
0.710,0.43
0.720,0.42
0.730,0.42
0.740,0.41
0.750,0.41
0.760,0.4
0.770,0.4
0.780,0.4
0.790,0.4
0.800,0.4
0.810,0.4
0.820,0.4
0.830,0.4
0.840,0.38
0.850,0.38
0.860,0.38
0.870,0.37
0.880,0.37
0.890,0.36
0.900,0.36
0.910,0.36
0.920,0.35
0.930,0.35
0.940,0.35
0.950,0.35
0.960,0.35
0.970,0.35
0.980,0.35
0.990,0.35
1.000,0.35
1.010,0.35
1.020,0.35
1.030,0.34
1.040,0.34
1.050,0.34
1.060,0.34
1.070,0.34
1.080,0.34
1.090,0.34
1.100,0.34
1.110,0.33
1.120,0.33
1.130,0.32
1.140,0.31
1.150,0.31
1.160,0.31
1.170,0.31
1.180,0.31
1.190,0.3
1.200,0.29
1.210,0.28
1.220,0.28
1.230,0.27
1.240,0.27
1.250,0.27
1.260,0.27
1.270,0.27
1.280,0.27
1.290,0.27
1.300,0.27
1.310,0.26
1.320,0.26
1.330,0.26
1.340,0.26
1.350,0.26
1.360,0.26
1.370,0.25
1.380,0.25
1.390,0.25
1.400,0.25
1.410,0.24
1.420,0.24
1.430,0.24
1.440,0.24
1.450,0.23
1.460,0.23
1.470,0.22
1.480,0.22
1.490,0.21
1.500,0.21
1.510,0.21
1.520,0.21
1.530,0.2
1.540,0.2
1.550,0.2
1.560,0.16
1.570,0.16
1.580,0.16
1.590,0.16
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_100_100.0.csv <==
radius,accuracy
0.000,0.26
0.010,0.25
0.020,0.25
0.030,0.25
0.040,0.25
0.050,0.25
0.060,0.25
0.070,0.25
0.080,0.25
0.090,0.25
0.100,0.25
0.110,0.25
0.120,0.25
0.130,0.25
0.140,0.25
0.150,0.24
0.160,0.24
0.170,0.24
0.180,0.24
0.190,0.24
0.200,0.24
0.210,0.24
0.220,0.24
0.230,0.24
0.240,0.24
0.250,0.24
0.260,0.24
0.270,0.24
0.280,0.23
0.290,0.23
0.300,0.23
0.310,0.23
0.320,0.23
0.330,0.23
0.340,0.23
0.350,0.23
0.360,0.23
0.370,0.23
0.380,0.23
0.390,0.23
0.400,0.23
0.410,0.23
0.420,0.23
0.430,0.23
0.440,0.23
0.450,0.22
0.460,0.22
0.470,0.22
0.480,0.21
0.490,0.21
0.500,0.21
0.510,0.21
0.520,0.21
0.530,0.21
0.540,0.21
0.550,0.2
0.560,0.2
0.570,0.2
0.580,0.2
0.590,0.2
0.600,0.2
0.610,0.2
0.620,0.2
0.630,0.2
0.640,0.2
0.650,0.2
0.660,0.2
0.670,0.2
0.680,0.2
0.690,0.2
0.700,0.2
0.710,0.2
0.720,0.2
0.730,0.2
0.740,0.2
0.750,0.2
0.760,0.2
0.770,0.2
0.780,0.2
0.790,0.2
0.800,0.2
0.810,0.2
0.820,0.2
0.830,0.2
0.840,0.2
0.850,0.2
0.860,0.2
0.870,0.2
0.880,0.2
0.890,0.2
0.900,0.2
0.910,0.2
0.920,0.2
0.930,0.2
0.940,0.2
0.950,0.2
0.960,0.2
0.970,0.2
0.980,0.2
0.990,0.2
1.000,0.2
1.010,0.2
1.020,0.2
1.030,0.2
1.040,0.2
1.050,0.2
1.060,0.2
1.070,0.2
1.080,0.2
1.090,0.2
1.100,0.2
1.110,0.2
1.120,0.2
1.130,0.2
1.140,0.2
1.150,0.2
1.160,0.2
1.170,0.2
1.180,0.2
1.190,0.2
1.200,0.2
1.210,0.2
1.220,0.2
1.230,0.2
1.240,0.2
1.250,0.2
1.260,0.2
1.270,0.19
1.280,0.19
1.290,0.19
1.300,0.19
1.310,0.19
1.320,0.19
1.330,0.19
1.340,0.19
1.350,0.19
1.360,0.19
1.370,0.19
1.380,0.19
1.390,0.19
1.400,0.19
1.410,0.19
1.420,0.19
1.430,0.19
1.440,0.19
1.450,0.19
1.460,0.19
1.470,0.19
1.480,0.19
1.490,0.19
1.500,0.19
1.510,0.19
1.520,0.19
1.530,0.19
1.540,0.19
1.550,0.19
1.560,0.19
1.570,0.19
1.580,0.19
1.590,0.19
1.600,0.19
1.610,0.19
1.620,0.19
1.630,0.19
1.640,0.19
1.650,0.19
1.660,0.19
1.670,0.19
1.680,0.19
1.690,0.19
1.700,0.19
1.710,0.19
1.720,0.19
1.730,0.19
1.740,0.19
1.750,0.19
1.760,0.19
1.770,0.19
1.780,0.19
1.790,0.19
1.800,0.19
1.810,0.19
1.820,0.19
1.830,0.19
1.840,0.19
1.850,0.18
1.860,0.18
1.870,0.18
1.880,0.18
1.890,0.18
1.900,0.18
1.910,0.18
1.920,0.18
1.930,0.18
1.940,0.18
1.950,0.18
1.960,0.18
1.970,0.18
1.980,0.18
1.990,0.18
2.000,0.18
2.010,0.18
2.020,0.18
2.030,0.17
2.040,0.17
2.050,0.17
2.060,0.17
2.070,0.17
2.080,0.17
2.090,0.17
2.100,0.17
2.110,0.17
2.120,0.17
2.130,0.17
2.140,0.17
2.150,0.17
2.160,0.17
2.170,0.17
2.180,0.17
2.190,0.17
2.200,0.17
2.210,0.17
2.220,0.17
2.230,0.17
2.240,0.17
2.250,0.17
2.260,0.17
2.270,0.17
2.280,0.17
2.290,0.17
2.300,0.17
2.310,0.17
2.320,0.17
2.330,0.17
2.340,0.17
2.350,0.17
2.360,0.17
2.370,0.17
2.380,0.17
2.390,0.17
2.400,0.17
2.410,0.17
2.420,0.17
2.430,0.16
2.440,0.16
2.450,0.16
2.460,0.16
2.470,0.16
2.480,0.15
2.490,0.15
2.500,0.14
2.510,0.14
2.520,0.14
2.530,0.14
2.540,0.14
2.550,0.14
2.560,0.14
2.570,0.14
2.580,0.14
2.590,0.14
2.600,0.14
2.610,0.14
2.620,0.14
2.630,0.14
2.640,0.14
2.650,0.14
2.660,0.14
2.670,0.14
2.680,0.14
2.690,0.14
2.700,0.14
2.710,0.14
2.720,0.14
2.730,0.14
2.740,0.14
2.750,0.14
2.760,0.14
2.770,0.14
2.780,0.14
2.790,0.14
2.800,0.14
2.810,0.14
2.820,0.13
2.830,0.13
2.840,0.12
2.850,0.12
2.860,0.12
2.870,0.12
2.880,0.12
2.890,0.12
2.900,0.12
2.910,0.12
2.920,0.12
2.930,0.12
2.940,0.12
2.950,0.12
2.960,0.12
2.970,0.12
2.980,0.12
2.990,0.12
3.000,0.12
3.010,0.12
3.020,0.12
3.030,0.12
3.040,0.12
3.050,0.12
3.060,0.11
3.070,0.11
3.080,0.11
3.090,0.11
3.100,0.11
3.110,0.11
3.120,0.07
3.130,0.07
3.140,0.07
3.150,0.07
3.160,0.07
3.170,0.07
3.180,0.07
3.190,0.07
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_100_25.0.csv <==
radius,accuracy
0.000,0.61
0.010,0.61
0.020,0.61
0.030,0.61
0.040,0.61
0.050,0.61
0.060,0.61
0.070,0.61
0.080,0.6
0.090,0.6
0.100,0.6
0.110,0.59
0.120,0.59
0.130,0.59
0.140,0.59
0.150,0.59
0.160,0.59
0.170,0.59
0.180,0.59
0.190,0.59
0.200,0.59
0.210,0.59
0.220,0.59
0.230,0.59
0.240,0.59
0.250,0.59
0.260,0.59
0.270,0.59
0.280,0.59
0.290,0.58
0.300,0.58
0.310,0.58
0.320,0.58
0.330,0.58
0.340,0.57
0.350,0.57
0.360,0.57
0.370,0.57
0.380,0.57
0.390,0.57
0.400,0.57
0.410,0.56
0.420,0.56
0.430,0.56
0.440,0.56
0.450,0.56
0.460,0.56
0.470,0.56
0.480,0.55
0.490,0.54
0.500,0.54
0.510,0.54
0.520,0.54
0.530,0.54
0.540,0.53
0.550,0.53
0.560,0.53
0.570,0.53
0.580,0.53
0.590,0.53
0.600,0.53
0.610,0.52
0.620,0.52
0.630,0.52
0.640,0.52
0.650,0.52
0.660,0.52
0.670,0.52
0.680,0.52
0.690,0.51
0.700,0.51
0.710,0.51
0.720,0.51
0.730,0.5
0.740,0.5
0.750,0.5
0.760,0.5
0.770,0.49
0.780,0.49
0.790,0.49
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_100_50.0.csv <==
radius,accuracy
0.000,0.63
0.010,0.63
0.020,0.63
0.030,0.63
0.040,0.63
0.050,0.63
0.060,0.63
0.070,0.63
0.080,0.63
0.090,0.63
0.100,0.63
0.110,0.63
0.120,0.63
0.130,0.63
0.140,0.63
0.150,0.63
0.160,0.63
0.170,0.63
0.180,0.63
0.190,0.63
0.200,0.63
0.210,0.63
0.220,0.63
0.230,0.63
0.240,0.63
0.250,0.63
0.260,0.63
0.270,0.63
0.280,0.63
0.290,0.63
0.300,0.63
0.310,0.63
0.320,0.63
0.330,0.63
0.340,0.62
0.350,0.62
0.360,0.61
0.370,0.61
0.380,0.61
0.390,0.61
0.400,0.61
0.410,0.61
0.420,0.6
0.430,0.6
0.440,0.6
0.450,0.6
0.460,0.59
0.470,0.58
0.480,0.56
0.490,0.56
0.500,0.56
0.510,0.56
0.520,0.56
0.530,0.56
0.540,0.56
0.550,0.56
0.560,0.56
0.570,0.56
0.580,0.56
0.590,0.56
0.600,0.56
0.610,0.55
0.620,0.55
0.630,0.55
0.640,0.55
0.650,0.55
0.660,0.55
0.670,0.55
0.680,0.55
0.690,0.55
0.700,0.55
0.710,0.55
0.720,0.55
0.730,0.55
0.740,0.54
0.750,0.54
0.760,0.53
0.770,0.53
0.780,0.53
0.790,0.53
0.800,0.53
0.810,0.53
0.820,0.53
0.830,0.53
0.840,0.53
0.850,0.53
0.860,0.53
0.870,0.53
0.880,0.53
0.890,0.53
0.900,0.53
0.910,0.53
0.920,0.53
0.930,0.53
0.940,0.53
0.950,0.53
0.960,0.53
0.970,0.53
0.980,0.53
0.990,0.53
1.000,0.52
1.010,0.52
1.020,0.51
1.030,0.51
1.040,0.51
1.050,0.5
1.060,0.5
1.070,0.5
1.080,0.5
1.090,0.5
1.100,0.48
1.110,0.48
1.120,0.48
1.130,0.48
1.140,0.48
1.150,0.48
1.160,0.48
1.170,0.48
1.180,0.48
1.190,0.47
1.200,0.45
1.210,0.44
1.220,0.44
1.230,0.44
1.240,0.44
1.250,0.44
1.260,0.44
1.270,0.44
1.280,0.43
1.290,0.42
1.300,0.42
1.310,0.42
1.320,0.42
1.330,0.42
1.340,0.42
1.350,0.41
1.360,0.41
1.370,0.41
1.380,0.41
1.390,0.41
1.400,0.41
1.410,0.41
1.420,0.41
1.430,0.41
1.440,0.41
1.450,0.41
1.460,0.4
1.470,0.4
1.480,0.4
1.490,0.4
1.500,0.4
1.510,0.4
1.520,0.4
1.530,0.37
1.540,0.37
1.550,0.37
1.560,0.33
1.570,0.33
1.580,0.33
1.590,0.33
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_25_100.0.csv <==
radius,accuracy
0.000,0.23
0.010,0.22
0.020,0.22
0.030,0.22
0.040,0.22
0.050,0.22
0.060,0.22
0.070,0.22
0.080,0.22
0.090,0.22
0.100,0.22
0.110,0.22
0.120,0.22
0.130,0.22
0.140,0.22
0.150,0.22
0.160,0.22
0.170,0.22
0.180,0.22
0.190,0.22
0.200,0.22
0.210,0.22
0.220,0.22
0.230,0.22
0.240,0.22
0.250,0.22
0.260,0.22
0.270,0.22
0.280,0.22
0.290,0.22
0.300,0.21
0.310,0.21
0.320,0.21
0.330,0.21
0.340,0.21
0.350,0.21
0.360,0.21
0.370,0.21
0.380,0.21
0.390,0.21
0.400,0.21
0.410,0.21
0.420,0.21
0.430,0.21
0.440,0.21
0.450,0.21
0.460,0.21
0.470,0.21
0.480,0.21
0.490,0.21
0.500,0.21
0.510,0.21
0.520,0.21
0.530,0.21
0.540,0.21
0.550,0.21
0.560,0.21
0.570,0.21
0.580,0.21
0.590,0.21
0.600,0.21
0.610,0.21
0.620,0.21
0.630,0.21
0.640,0.21
0.650,0.21
0.660,0.21
0.670,0.21
0.680,0.21
0.690,0.21
0.700,0.21
0.710,0.21
0.720,0.21
0.730,0.21
0.740,0.2
0.750,0.2
0.760,0.2
0.770,0.2
0.780,0.2
0.790,0.2
0.800,0.2
0.810,0.2
0.820,0.2
0.830,0.2
0.840,0.2
0.850,0.2
0.860,0.2
0.870,0.2
0.880,0.2
0.890,0.2
0.900,0.2
0.910,0.2
0.920,0.2
0.930,0.2
0.940,0.2
0.950,0.2
0.960,0.2
0.970,0.2
0.980,0.2
0.990,0.2
1.000,0.2
1.010,0.2
1.020,0.2
1.030,0.2
1.040,0.2
1.050,0.2
1.060,0.2
1.070,0.2
1.080,0.2
1.090,0.2
1.100,0.2
1.110,0.2
1.120,0.19
1.130,0.19
1.140,0.19
1.150,0.19
1.160,0.19
1.170,0.19
1.180,0.19
1.190,0.19
1.200,0.19
1.210,0.19
1.220,0.19
1.230,0.19
1.240,0.19
1.250,0.19
1.260,0.19
1.270,0.19
1.280,0.19
1.290,0.19
1.300,0.19
1.310,0.19
1.320,0.19
1.330,0.19
1.340,0.19
1.350,0.19
1.360,0.19
1.370,0.19
1.380,0.19
1.390,0.19
1.400,0.19
1.410,0.19
1.420,0.19
1.430,0.19
1.440,0.19
1.450,0.19
1.460,0.19
1.470,0.19
1.480,0.19
1.490,0.19
1.500,0.19
1.510,0.19
1.520,0.19
1.530,0.19
1.540,0.19
1.550,0.19
1.560,0.19
1.570,0.19
1.580,0.19
1.590,0.19
1.600,0.19
1.610,0.19
1.620,0.19
1.630,0.19
1.640,0.19
1.650,0.19
1.660,0.19
1.670,0.19
1.680,0.19
1.690,0.19
1.700,0.19
1.710,0.19
1.720,0.19
1.730,0.19
1.740,0.19
1.750,0.19
1.760,0.19
1.770,0.19
1.780,0.19
1.790,0.19
1.800,0.19
1.810,0.19
1.820,0.19
1.830,0.18
1.840,0.18
1.850,0.18
1.860,0.18
1.870,0.18
1.880,0.18
1.890,0.18
1.900,0.18
1.910,0.18
1.920,0.18
1.930,0.18
1.940,0.18
1.950,0.18
1.960,0.18
1.970,0.17
1.980,0.17
1.990,0.17
2.000,0.17
2.010,0.17
2.020,0.17
2.030,0.17
2.040,0.17
2.050,0.17
2.060,0.17
2.070,0.17
2.080,0.17
2.090,0.17
2.100,0.17
2.110,0.16
2.120,0.16
2.130,0.16
2.140,0.15
2.150,0.15
2.160,0.15
2.170,0.15
2.180,0.15
2.190,0.15
2.200,0.15
2.210,0.15
2.220,0.15
2.230,0.15
2.240,0.15
2.250,0.15
2.260,0.14
2.270,0.14
2.280,0.14
2.290,0.14
2.300,0.14
2.310,0.14
2.320,0.14
2.330,0.14
2.340,0.14
2.350,0.14
2.360,0.14
2.370,0.14
2.380,0.14
2.390,0.14
2.400,0.14
2.410,0.14
2.420,0.14
2.430,0.14
2.440,0.14
2.450,0.14
2.460,0.14
2.470,0.14
2.480,0.14
2.490,0.14
2.500,0.14
2.510,0.14
2.520,0.14
2.530,0.13
2.540,0.13
2.550,0.13
2.560,0.13
2.570,0.13
2.580,0.13
2.590,0.13
2.600,0.13
2.610,0.13
2.620,0.13
2.630,0.13
2.640,0.13
2.650,0.13
2.660,0.13
2.670,0.13
2.680,0.13
2.690,0.13
2.700,0.13
2.710,0.13
2.720,0.13
2.730,0.13
2.740,0.13
2.750,0.13
2.760,0.13
2.770,0.13
2.780,0.13
2.790,0.12
2.800,0.11
2.810,0.11
2.820,0.11
2.830,0.11
2.840,0.11
2.850,0.11
2.860,0.11
2.870,0.11
2.880,0.11
2.890,0.11
2.900,0.11
2.910,0.11
2.920,0.11
2.930,0.11
2.940,0.11
2.950,0.11
2.960,0.11
2.970,0.11
2.980,0.1
2.990,0.1
3.000,0.1
3.010,0.1
3.020,0.1
3.030,0.1
3.040,0.1
3.050,0.1
3.060,0.08
3.070,0.08
3.080,0.08
3.090,0.08
3.100,0.08
3.110,0.08
3.120,0.07
3.130,0.07
3.140,0.07
3.150,0.07
3.160,0.07
3.170,0.07
3.180,0.07
3.190,0.07
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_25_25.0.csv <==
radius,accuracy
0.000,0.61
0.010,0.61
0.020,0.61
0.030,0.61
0.040,0.61
0.050,0.61
0.060,0.61
0.070,0.6
0.080,0.6
0.090,0.6
0.100,0.6
0.110,0.6
0.120,0.6
0.130,0.59
0.140,0.59
0.150,0.59
0.160,0.59
0.170,0.59
0.180,0.58
0.190,0.58
0.200,0.57
0.210,0.57
0.220,0.56
0.230,0.56
0.240,0.56
0.250,0.56
0.260,0.56
0.270,0.56
0.280,0.56
0.290,0.56
0.300,0.56
0.310,0.56
0.320,0.56
0.330,0.56
0.340,0.56
0.350,0.56
0.360,0.56
0.370,0.56
0.380,0.56
0.390,0.55
0.400,0.54
0.410,0.54
0.420,0.53
0.430,0.53
0.440,0.53
0.450,0.53
0.460,0.53
0.470,0.53
0.480,0.53
0.490,0.53
0.500,0.53
0.510,0.53
0.520,0.53
0.530,0.53
0.540,0.53
0.550,0.53
0.560,0.53
0.570,0.53
0.580,0.51
0.590,0.51
0.600,0.51
0.610,0.51
0.620,0.51
0.630,0.51
0.640,0.51
0.650,0.51
0.660,0.51
0.670,0.51
0.680,0.5
0.690,0.5
0.700,0.5
0.710,0.5
0.720,0.5
0.730,0.49
0.740,0.49
0.750,0.48
0.760,0.48
0.770,0.47
0.780,0.45
0.790,0.45
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_25_50.0.csv <==
radius,accuracy
0.000,0.63
0.010,0.63
0.020,0.63
0.030,0.63
0.040,0.63
0.050,0.63
0.060,0.63
0.070,0.63
0.080,0.63
0.090,0.63
0.100,0.63
0.110,0.63
0.120,0.63
0.130,0.63
0.140,0.63
0.150,0.63
0.160,0.63
0.170,0.63
0.180,0.63
0.190,0.63
0.200,0.63
0.210,0.63
0.220,0.62
0.230,0.61
0.240,0.61
0.250,0.6
0.260,0.6
0.270,0.6
0.280,0.6
0.290,0.6
0.300,0.6
0.310,0.6
0.320,0.6
0.330,0.59
0.340,0.59
0.350,0.59
0.360,0.59
0.370,0.59
0.380,0.59
0.390,0.58
0.400,0.58
0.410,0.58
0.420,0.58
0.430,0.57
0.440,0.57
0.450,0.56
0.460,0.56
0.470,0.56
0.480,0.56
0.490,0.56
0.500,0.56
0.510,0.56
0.520,0.56
0.530,0.56
0.540,0.56
0.550,0.56
0.560,0.56
0.570,0.56
0.580,0.56
0.590,0.56
0.600,0.55
0.610,0.55
0.620,0.54
0.630,0.54
0.640,0.54
0.650,0.54
0.660,0.53
0.670,0.53
0.680,0.53
0.690,0.53
0.700,0.53
0.710,0.53
0.720,0.52
0.730,0.52
0.740,0.52
0.750,0.52
0.760,0.52
0.770,0.52
0.780,0.52
0.790,0.52
0.800,0.52
0.810,0.52
0.820,0.52
0.830,0.52
0.840,0.52
0.850,0.52
0.860,0.52
0.870,0.52
0.880,0.52
0.890,0.52
0.900,0.52
0.910,0.51
0.920,0.51
0.930,0.51
0.940,0.51
0.950,0.51
0.960,0.51
0.970,0.51
0.980,0.51
0.990,0.51
1.000,0.5
1.010,0.49
1.020,0.48
1.030,0.48
1.040,0.47
1.050,0.47
1.060,0.47
1.070,0.45
1.080,0.45
1.090,0.45
1.100,0.45
1.110,0.45
1.120,0.45
1.130,0.45
1.140,0.45
1.150,0.44
1.160,0.43
1.170,0.43
1.180,0.43
1.190,0.43
1.200,0.43
1.210,0.43
1.220,0.43
1.230,0.43
1.240,0.43
1.250,0.43
1.260,0.43
1.270,0.43
1.280,0.43
1.290,0.41
1.300,0.41
1.310,0.41
1.320,0.41
1.330,0.41
1.340,0.41
1.350,0.41
1.360,0.41
1.370,0.41
1.380,0.41
1.390,0.41
1.400,0.41
1.410,0.41
1.420,0.39
1.430,0.39
1.440,0.38
1.450,0.38
1.460,0.38
1.470,0.37
1.480,0.37
1.490,0.36
1.500,0.36
1.510,0.35
1.520,0.35
1.530,0.33
1.540,0.33
1.550,0.33
1.560,0.32
1.570,0.32
1.580,0.32
1.590,0.32
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_50_100.0.csv <==
radius,accuracy
0.000,0.24
0.010,0.24
0.020,0.24
0.030,0.24
0.040,0.24
0.050,0.24
0.060,0.24
0.070,0.24
0.080,0.24
0.090,0.24
0.100,0.24
0.110,0.24
0.120,0.24
0.130,0.24
0.140,0.24
0.150,0.24
0.160,0.24
0.170,0.23
0.180,0.23
0.190,0.23
0.200,0.22
0.210,0.22
0.220,0.22
0.230,0.22
0.240,0.22
0.250,0.22
0.260,0.22
0.270,0.22
0.280,0.22
0.290,0.22
0.300,0.22
0.310,0.22
0.320,0.22
0.330,0.22
0.340,0.22
0.350,0.22
0.360,0.22
0.370,0.21
0.380,0.21
0.390,0.21
0.400,0.21
0.410,0.21
0.420,0.21
0.430,0.21
0.440,0.21
0.450,0.21
0.460,0.21
0.470,0.21
0.480,0.21
0.490,0.21
0.500,0.2
0.510,0.2
0.520,0.2
0.530,0.2
0.540,0.2
0.550,0.2
0.560,0.2
0.570,0.2
0.580,0.2
0.590,0.2
0.600,0.2
0.610,0.2
0.620,0.2
0.630,0.2
0.640,0.2
0.650,0.2
0.660,0.2
0.670,0.2
0.680,0.2
0.690,0.2
0.700,0.2
0.710,0.2
0.720,0.2
0.730,0.2
0.740,0.2
0.750,0.2
0.760,0.2
0.770,0.2
0.780,0.2
0.790,0.2
0.800,0.2
0.810,0.2
0.820,0.2
0.830,0.2
0.840,0.2
0.850,0.2
0.860,0.2
0.870,0.2
0.880,0.2
0.890,0.2
0.900,0.2
0.910,0.2
0.920,0.2
0.930,0.2
0.940,0.2
0.950,0.2
0.960,0.2
0.970,0.2
0.980,0.2
0.990,0.2
1.000,0.2
1.010,0.2
1.020,0.2
1.030,0.2
1.040,0.2
1.050,0.2
1.060,0.2
1.070,0.2
1.080,0.2
1.090,0.2
1.100,0.2
1.110,0.2
1.120,0.2
1.130,0.2
1.140,0.2
1.150,0.2
1.160,0.2
1.170,0.2
1.180,0.2
1.190,0.2
1.200,0.2
1.210,0.2
1.220,0.2
1.230,0.2
1.240,0.2
1.250,0.2
1.260,0.19
1.270,0.19
1.280,0.19
1.290,0.19
1.300,0.19
1.310,0.19
1.320,0.19
1.330,0.19
1.340,0.19
1.350,0.19
1.360,0.19
1.370,0.19
1.380,0.19
1.390,0.19
1.400,0.19
1.410,0.19
1.420,0.19
1.430,0.19
1.440,0.19
1.450,0.19
1.460,0.19
1.470,0.19
1.480,0.19
1.490,0.19
1.500,0.19
1.510,0.19
1.520,0.19
1.530,0.19
1.540,0.19
1.550,0.19
1.560,0.19
1.570,0.19
1.580,0.19
1.590,0.19
1.600,0.19
1.610,0.19
1.620,0.19
1.630,0.19
1.640,0.19
1.650,0.19
1.660,0.19
1.670,0.19
1.680,0.19
1.690,0.19
1.700,0.19
1.710,0.19
1.720,0.19
1.730,0.19
1.740,0.19
1.750,0.19
1.760,0.19
1.770,0.19
1.780,0.19
1.790,0.19
1.800,0.19
1.810,0.19
1.820,0.19
1.830,0.19
1.840,0.18
1.850,0.18
1.860,0.18
1.870,0.18
1.880,0.18
1.890,0.18
1.900,0.18
1.910,0.18
1.920,0.18
1.930,0.18
1.940,0.18
1.950,0.18
1.960,0.18
1.970,0.18
1.980,0.18
1.990,0.18
2.000,0.18
2.010,0.18
2.020,0.18
2.030,0.18
2.040,0.17
2.050,0.17
2.060,0.17
2.070,0.17
2.080,0.17
2.090,0.17
2.100,0.17
2.110,0.17
2.120,0.17
2.130,0.17
2.140,0.17
2.150,0.17
2.160,0.17
2.170,0.17
2.180,0.17
2.190,0.17
2.200,0.17
2.210,0.17
2.220,0.17
2.230,0.17
2.240,0.17
2.250,0.17
2.260,0.17
2.270,0.16
2.280,0.16
2.290,0.16
2.300,0.16
2.310,0.16
2.320,0.16
2.330,0.16
2.340,0.16
2.350,0.16
2.360,0.16
2.370,0.16
2.380,0.16
2.390,0.15
2.400,0.15
2.410,0.15
2.420,0.14
2.430,0.14
2.440,0.14
2.450,0.14
2.460,0.14
2.470,0.14
2.480,0.14
2.490,0.14
2.500,0.14
2.510,0.14
2.520,0.14
2.530,0.14
2.540,0.14
2.550,0.14
2.560,0.14
2.570,0.14
2.580,0.14
2.590,0.14
2.600,0.14
2.610,0.14
2.620,0.14
2.630,0.14
2.640,0.14
2.650,0.14
2.660,0.14
2.670,0.14
2.680,0.14
2.690,0.14
2.700,0.14
2.710,0.14
2.720,0.14
2.730,0.14
2.740,0.14
2.750,0.14
2.760,0.14
2.770,0.14
2.780,0.14
2.790,0.14
2.800,0.14
2.810,0.14
2.820,0.13
2.830,0.13
2.840,0.13
2.850,0.13
2.860,0.13
2.870,0.13
2.880,0.13
2.890,0.13
2.900,0.13
2.910,0.13
2.920,0.12
2.930,0.12
2.940,0.12
2.950,0.12
2.960,0.12
2.970,0.12
2.980,0.11
2.990,0.11
3.000,0.11
3.010,0.11
3.020,0.11
3.030,0.11
3.040,0.11
3.050,0.11
3.060,0.1
3.070,0.1
3.080,0.1
3.090,0.1
3.100,0.1
3.110,0.1
3.120,0.09
3.130,0.09
3.140,0.09
3.150,0.09
3.160,0.09
3.170,0.09
3.180,0.09
3.190,0.09
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_50_25.0.csv <==
radius,accuracy
0.000,0.59
0.010,0.59
0.020,0.59
0.030,0.59
0.040,0.58
0.050,0.58
0.060,0.58
0.070,0.58
0.080,0.58
0.090,0.58
0.100,0.58
0.110,0.58
0.120,0.58
0.130,0.58
0.140,0.58
0.150,0.58
0.160,0.58
0.170,0.58
0.180,0.58
0.190,0.58
0.200,0.58
0.210,0.58
0.220,0.58
0.230,0.58
0.240,0.57
0.250,0.56
0.260,0.56
0.270,0.56
0.280,0.56
0.290,0.56
0.300,0.56
0.310,0.56
0.320,0.56
0.330,0.56
0.340,0.56
0.350,0.56
0.360,0.56
0.370,0.56
0.380,0.56
0.390,0.56
0.400,0.56
0.410,0.56
0.420,0.54
0.430,0.54
0.440,0.54
0.450,0.54
0.460,0.54
0.470,0.54
0.480,0.53
0.490,0.53
0.500,0.53
0.510,0.53
0.520,0.53
0.530,0.53
0.540,0.53
0.550,0.53
0.560,0.53
0.570,0.53
0.580,0.53
0.590,0.53
0.600,0.53
0.610,0.53
0.620,0.52
0.630,0.52
0.640,0.52
0.650,0.52
0.660,0.52
0.670,0.5
0.680,0.5
0.690,0.49
0.700,0.49
0.710,0.49
0.720,0.49
0.730,0.49
0.740,0.49
0.750,0.49
0.760,0.49
0.770,0.48
0.780,0.46
0.790,0.46
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/CIFAR10/smoothmax_50_50.0.csv <==
radius,accuracy
0.000,0.63
0.010,0.63
0.020,0.62
0.030,0.62
0.040,0.62
0.050,0.62
0.060,0.62
0.070,0.62
0.080,0.62
0.090,0.62
0.100,0.62
0.110,0.62
0.120,0.62
0.130,0.62
0.140,0.62
0.150,0.62
0.160,0.6
0.170,0.6
0.180,0.6
0.190,0.6
0.200,0.59
0.210,0.59
0.220,0.59
0.230,0.59
0.240,0.59
0.250,0.59
0.260,0.59
0.270,0.59
0.280,0.59
0.290,0.59
0.300,0.59
0.310,0.59
0.320,0.59
0.330,0.59
0.340,0.59
0.350,0.59
0.360,0.59
0.370,0.59
0.380,0.59
0.390,0.59
0.400,0.59
0.410,0.59
0.420,0.59
0.430,0.59
0.440,0.59
0.450,0.59
0.460,0.58
0.470,0.58
0.480,0.58
0.490,0.58
0.500,0.58
0.510,0.57
0.520,0.57
0.530,0.57
0.540,0.57
0.550,0.57
0.560,0.57
0.570,0.57
0.580,0.56
0.590,0.56
0.600,0.56
0.610,0.56
0.620,0.56
0.630,0.56
0.640,0.56
0.650,0.55
0.660,0.55
0.670,0.55
0.680,0.55
0.690,0.55
0.700,0.55
0.710,0.55
0.720,0.55
0.730,0.54
0.740,0.54
0.750,0.53
0.760,0.53
0.770,0.53
0.780,0.53
0.790,0.53
0.800,0.53
0.810,0.53
0.820,0.53
0.830,0.53
0.840,0.53
0.850,0.53
0.860,0.53
0.870,0.53
0.880,0.53
0.890,0.53
0.900,0.53
0.910,0.53
0.920,0.53
0.930,0.52
0.940,0.52
0.950,0.52
0.960,0.52
0.970,0.52
0.980,0.52
0.990,0.52
1.000,0.51
1.010,0.51
1.020,0.5
1.030,0.5
1.040,0.5
1.050,0.49
1.060,0.48
1.070,0.47
1.080,0.47
1.090,0.47
1.100,0.47
1.110,0.47
1.120,0.47
1.130,0.47
1.140,0.47
1.150,0.47
1.160,0.46
1.170,0.45
1.180,0.44
1.190,0.44
1.200,0.44
1.210,0.44
1.220,0.43
1.230,0.43
1.240,0.43
1.250,0.43
1.260,0.43
1.270,0.43
1.280,0.43
1.290,0.42
1.300,0.42
1.310,0.42
1.320,0.42
1.330,0.42
1.340,0.42
1.350,0.41
1.360,0.41
1.370,0.41
1.380,0.41
1.390,0.41
1.400,0.41
1.410,0.41
1.420,0.4
1.430,0.4
1.440,0.4
1.450,0.39
1.460,0.39
1.470,0.39
1.480,0.39
1.490,0.39
1.500,0.39
1.510,0.37
1.520,0.37
1.530,0.36
1.540,0.36
1.550,0.36
1.560,0.36
1.570,0.36
1.580,0.36
1.590,0.36
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_full/horwath_025.csv <==
radius,accuracy
0.0,0.834
0.25,0.706
0.50,0.554
0.75,0.420
1.00,0.0
1.25,0.0


==> Plots/paper_results/cifar10_full/horwath_050.csv <==
radius,accuracy
0.0,0.690
0.25,0.604
0.5,0.498
0.75,0.400
1.0,0.298
1.25,0.198
1.50,0.150
1.75,0.096

==> Plots/paper_results/cifar10_full/horwath_100.csv <==
radius,accuracy
0.0,0.448
0.25,0.406 
0.50,0.382
0.75,0.356
1.0,0.326
1.25,0.292
1.50,0.258
1.75,0.220
2.00,0.198
2.50,0.158
2.75,0.148

==> Plots/paper_results/cifar10_full/macer_025.csv <==
0.0	0.794
0.01	0.79
0.02	0.784
0.03	0.774
0.04	0.77
0.05	0.77
0.06	0.766
0.07	0.76
0.08	0.756
0.09	0.754
0.1	0.748
0.11	0.746
0.12	0.74
0.13	0.73
0.14	0.722
0.15	0.718
0.16	0.716
0.17	0.716
0.18	0.708
0.19	0.7
0.2	0.694
0.21	0.69
0.22	0.688
0.23	0.68
0.24	0.678
0.25	0.674
0.26	0.666
0.27	0.662
0.28	0.652
0.29	0.65
0.3	0.648
0.31	0.646
0.32	0.642
0.33	0.636
0.34	0.632
0.35000000000000003	0.624
0.36	0.616
0.37	0.612
0.38	0.602
0.39	0.598
0.4	0.582
0.41000000000000003	0.572
0.42	0.566
0.43	0.556
0.44	0.552
0.45	0.55
0.46	0.542
0.47000000000000003	0.534
0.48	0.528
0.49	0.524
0.5	0.522
0.51	0.518
0.52	0.504
0.53	0.504
0.54	0.496
0.55	0.484
0.56	0.474
0.5700000000000001	0.474
0.58	0.472
0.59	0.464
0.6	0.46
0.61	0.45
0.62	0.444
0.63	0.438
0.64	0.434
0.65	0.432
0.66	0.428
0.67	0.422
0.68	0.418
0.6900000000000001	0.406
0.7000000000000001	0.4
0.71	0.394
0.72	0.392
0.73	0.38
0.74	0.374
0.75	0.368
0.76	0.364
0.77	0.342
0.78	0.31
0.79	0.31
0.8	0.0
0.81	0.0
0.8200000000000001	0.0
0.8300000000000001	0.0
0.84	0.0
0.85	0.0
0.86	0.0
0.87	0.0
0.88	0.0
0.89	0.0
0.9	0.0
0.91	0.0
0.92	0.0
0.93	0.0
0.9400000000000001	0.0
0.9500000000000001	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> Plots/paper_results/cifar10_full/macer_050.csv <==
0.0	0.63
0.01	0.628
0.02	0.624
0.03	0.622
0.04	0.618
0.05	0.616
0.06	0.616
0.07	0.61
0.08	0.604
0.09	0.604
0.1	0.602
0.11	0.6
0.12	0.598
0.13	0.598
0.14	0.596
0.15	0.596
0.16	0.592
0.17	0.588
0.18	0.578
0.19	0.576
0.2	0.574
0.21	0.574
0.22	0.572
0.23	0.568
0.24	0.564
0.25	0.56
0.26	0.558
0.27	0.552
0.28	0.544
0.29	0.54
0.3	0.538
0.31	0.536
0.32	0.532
0.33	0.532
0.34	0.524
0.35000000000000003	0.522
0.36	0.522
0.37	0.516
0.38	0.51
0.39	0.508
0.4	0.506
0.41000000000000003	0.506
0.42	0.502
0.43	0.5
0.44	0.498
0.45	0.496
0.46	0.49
0.47000000000000003	0.486
0.48	0.478
0.49	0.474
0.5	0.474
0.51	0.472
0.52	0.468
0.53	0.468
0.54	0.466
0.55	0.464
0.56	0.462
0.5700000000000001	0.46
0.58	0.458
0.59	0.458
0.6	0.458
0.61	0.458
0.62	0.45
0.63	0.45
0.64	0.45
0.65	0.45
0.66	0.448
0.67	0.446
0.68	0.444
0.6900000000000001	0.442
0.7000000000000001	0.438
0.71	0.436
0.72	0.434
0.73	0.432
0.74	0.432
0.75	0.426
0.76	0.424
0.77	0.42
0.78	0.418
0.79	0.416
0.8	0.414
0.81	0.408
0.8200000000000001	0.402
0.8300000000000001	0.402
0.84	0.398
0.85	0.398
0.86	0.392
0.87	0.39
0.88	0.388
0.89	0.388
0.9	0.388
0.91	0.382
0.92	0.378
0.93	0.37
0.9400000000000001	0.362
0.9500000000000001	0.356
0.96	0.348
0.97	0.348
0.98	0.348
0.99	0.346
1.0	0.34
1.01	0.334
1.02	0.326
1.03	0.322
1.04	0.318
1.05	0.312
1.06	0.31
1.07	0.306
1.08	0.3
1.09	0.3
1.1	0.294
1.11	0.288
1.12	0.284
1.1300000000000001	0.28
1.1400000000000001	0.276
1.1500000000000001	0.27
1.16	0.266
1.17	0.264
1.18	0.26
1.19	0.26
1.2	0.256
1.21	0.252
1.22	0.252
1.23	0.25
1.24	0.248
1.25	0.246
1.26	0.24
1.27	0.238
1.28	0.236
1.29	0.23
1.3	0.23
1.31	0.23
1.32	0.222
1.33	0.22
1.34	0.218
1.35	0.218
1.36	0.216
1.37	0.212
1.3800000000000001	0.212
1.3900000000000001	0.212
1.4000000000000001	0.21
1.41	0.206
1.42	0.204
1.43	0.204
1.44	0.204
1.45	0.196
1.46	0.186
1.47	0.176
1.48	0.176
1.49	0.172
1.5	0.172
1.51	0.16
1.52	0.16
1.53	0.144
1.54	0.144
1.55	0.144
1.56	0.108
1.57	0.108
1.58	0.108
1.59	0.108
1.6	0.0
1.61	0.0
1.62	0.0
1.6300000000000001	0.0
1.6400000000000001	0.0
1.6500000000000001	0.0
1.6600000000000001	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.7	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.8	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.8800000000000001	0.0
1.8900000000000001	0.0
1.9000000000000001	0.0
1.9100000000000001	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/macer_100.csv <==
0.0	0.42
0.01	0.42
0.02	0.42
0.03	0.42
0.04	0.42
0.05	0.42
0.06	0.418
0.07	0.416
0.08	0.412
0.09	0.41
0.1	0.41
0.11	0.408
0.12	0.408
0.13	0.408
0.14	0.408
0.15	0.408
0.16	0.404
0.17	0.404
0.18	0.4
0.19	0.398
0.2	0.398
0.21	0.396
0.22	0.394
0.23	0.392
0.24	0.39
0.25	0.39
0.26	0.388
0.27	0.384
0.28	0.384
0.29	0.378
0.3	0.378
0.31	0.376
0.32	0.374
0.33	0.372
0.34	0.372
0.35000000000000003	0.368
0.36	0.368
0.37	0.366
0.38	0.366
0.39	0.364
0.4	0.362
0.41000000000000003	0.36
0.42	0.358
0.43	0.356
0.44	0.354
0.45	0.354
0.46	0.354
0.47000000000000003	0.354
0.48	0.354
0.49	0.354
0.5	0.354
0.51	0.354
0.52	0.352
0.53	0.352
0.54	0.35
0.55	0.35
0.56	0.35
0.5700000000000001	0.348
0.58	0.348
0.59	0.348
0.6	0.346
0.61	0.344
0.62	0.344
0.63	0.338
0.64	0.336
0.65	0.332
0.66	0.332
0.67	0.33
0.68	0.328
0.6900000000000001	0.328
0.7000000000000001	0.328
0.71	0.328
0.72	0.326
0.73	0.326
0.74	0.322
0.75	0.322
0.76	0.32
0.77	0.318
0.78	0.318
0.79	0.316
0.8	0.316
0.81	0.314
0.8200000000000001	0.312
0.8300000000000001	0.312
0.84	0.31
0.85	0.31
0.86	0.31
0.87	0.31
0.88	0.31
0.89	0.31
0.9	0.308
0.91	0.308
0.92	0.308
0.93	0.308
0.9400000000000001	0.306
0.9500000000000001	0.306
0.96	0.306
0.97	0.302
0.98	0.3
0.99	0.3
1.0	0.298
1.01	0.296
1.02	0.292
1.03	0.292
1.04	0.292
1.05	0.29
1.06	0.29
1.07	0.288
1.08	0.288
1.09	0.288
1.1	0.286
1.11	0.286
1.12	0.284
1.1300000000000001	0.282
1.1400000000000001	0.282
1.1500000000000001	0.282
1.16	0.282
1.17	0.282
1.18	0.28
1.19	0.278
1.2	0.276
1.21	0.274
1.22	0.274
1.23	0.27
1.24	0.27
1.25	0.266
1.26	0.264
1.27	0.26
1.28	0.26
1.29	0.258
1.3	0.258
1.31	0.258
1.32	0.258
1.33	0.256
1.34	0.256
1.35	0.256
1.36	0.256
1.37	0.256
1.3800000000000001	0.254
1.3900000000000001	0.254
1.4000000000000001	0.252
1.41	0.252
1.42	0.252
1.43	0.252
1.44	0.252
1.45	0.252
1.46	0.248
1.47	0.248
1.48	0.248
1.49	0.246
1.5	0.244
1.51	0.242
1.52	0.24
1.53	0.24
1.54	0.238
1.55	0.238
1.56	0.238
1.57	0.236
1.58	0.234
1.59	0.234
1.6	0.232
1.61	0.23
1.62	0.228
1.6300000000000001	0.226
1.6400000000000001	0.22
1.6500000000000001	0.214
1.6600000000000001	0.212
1.67	0.212
1.68	0.212
1.69	0.21
1.7	0.208
1.71	0.208
1.72	0.208
1.73	0.208
1.74	0.206
1.75	0.206
1.76	0.204
1.77	0.204
1.78	0.204
1.79	0.204
1.8	0.204
1.81	0.202
1.82	0.2
1.83	0.2
1.84	0.2
1.85	0.196
1.86	0.19
1.87	0.188
1.8800000000000001	0.188
1.8900000000000001	0.188
1.9000000000000001	0.188
1.9100000000000001	0.188
1.92	0.188
1.93	0.186
1.94	0.186
1.95	0.182
1.96	0.182
1.97	0.182
1.98	0.182
1.99	0.182
2.0	0.18
2.0100000000000002	0.18
2.02	0.176
2.0300000000000002	0.176
2.04	0.172
2.05	0.172
2.06	0.172
2.07	0.172
2.08	0.17
2.09	0.168
2.1	0.164
2.11	0.164
2.12	0.162
2.13	0.16
2.14	0.156
2.15	0.156
2.16	0.156
2.17	0.156
2.18	0.154
2.19	0.154
2.2	0.154
2.21	0.154
2.22	0.152
2.23	0.15
2.24	0.15
2.25	0.146
2.2600000000000002	0.144
2.27	0.14
2.2800000000000002	0.14
2.29	0.14
2.3000000000000003	0.14
2.31	0.14
2.32	0.138
2.33	0.138
2.34	0.138
2.35	0.138
2.36	0.134
2.37	0.132
2.38	0.13
2.39	0.13
2.4	0.13
2.41	0.13
2.42	0.124
2.43	0.124
2.44	0.124
2.45	0.124
2.46	0.12
2.47	0.118
2.48	0.116
2.49	0.116
2.5	0.116
2.5100000000000002	0.114
2.52	0.11
2.5300000000000002	0.11
2.54	0.11
2.5500000000000003	0.11
2.56	0.106
2.57	0.106
2.58	0.106
2.59	0.106
2.6	0.106
2.61	0.106
2.62	0.102
2.63	0.1
2.64	0.094
2.65	0.094
2.66	0.09
2.67	0.088
2.68	0.088
2.69	0.086
2.7	0.084
2.71	0.084
2.72	0.084
2.73	0.084
2.74	0.082
2.75	0.08
2.7600000000000002	0.08
2.77	0.08
2.7800000000000002	0.08
2.79	0.08
2.8000000000000003	0.08
2.81	0.08
2.82	0.076
2.83	0.076
2.84	0.072
2.85	0.072
2.86	0.072
2.87	0.072
2.88	0.072
2.89	0.068
2.9	0.068
2.91	0.068
2.92	0.066
2.93	0.066
2.94	0.062
2.95	0.062
2.96	0.062
2.97	0.062
2.98	0.058
2.99	0.058
3.0	0.058
3.0100000000000002	0.058
3.02	0.054
3.0300000000000002	0.054
3.04	0.054
3.0500000000000003	0.054
3.06	0.044
3.0700000000000003	0.044
3.08	0.044
3.09	0.044
3.1	0.044
3.11	0.044
3.12	0.034
3.13	0.034
3.14	0.034
3.15	0.034
3.16	0.034
3.17	0.034
3.18	0.034
3.19	0.034
3.2	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.2600000000000002	0.0
3.27	0.0
3.2800000000000002	0.0
3.29	0.0
3.3000000000000003	0.0
3.31	0.0
3.3200000000000003	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.4	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.5	0.0
3.5100000000000002	0.0
3.52	0.0
3.5300000000000002	0.0
3.54	0.0
3.5500000000000003	0.0
3.56	0.0
3.5700000000000003	0.0
3.58	0.0
3.59	0.0
3.6	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.7	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.7600000000000002	0.0
3.77	0.0
3.7800000000000002	0.0
3.79	0.0
3.8000000000000003	0.0
3.81	0.0
3.8200000000000003	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_full/macer_hard_025.csv <==
0.0	0.794
0.01	0.792
0.02	0.786
0.03	0.778
0.04	0.774
0.05	0.772
0.06	0.77
0.07	0.766
0.08	0.758
0.09	0.756
0.1	0.75
0.11	0.748
0.12	0.744
0.13	0.734
0.14	0.728
0.15	0.718
0.16	0.716
0.17	0.716
0.18	0.714
0.19	0.708
0.2	0.698
0.21	0.694
0.22	0.69
0.23	0.686
0.24	0.678
0.25	0.678
0.26	0.676
0.27	0.664
0.28	0.658
0.29	0.654
0.3	0.65
0.31	0.65
0.32	0.646
0.33	0.64
0.34	0.634
0.35000000000000003	0.63
0.36	0.628
0.37	0.614
0.38	0.612
0.39	0.6
0.4	0.592
0.41000000000000003	0.586
0.42	0.578
0.43	0.564
0.44	0.56
0.45	0.552
0.46	0.552
0.47000000000000003	0.546
0.48	0.536
0.49	0.532
0.5	0.528
0.51	0.524
0.52	0.522
0.53	0.51
0.54	0.504
0.55	0.504
0.56	0.494
0.5700000000000001	0.482
0.58	0.476
0.59	0.474
0.6	0.47
0.61	0.468
0.62	0.456
0.63	0.452
0.64	0.444
0.65	0.44
0.66	0.434
0.67	0.434
0.68	0.432
0.6900000000000001	0.424
0.7000000000000001	0.422
0.71	0.414
0.72	0.41
0.73	0.406
0.74	0.404
0.75	0.4
0.76	0.4
0.77	0.39
0.78	0.39
0.79	0.384
0.8	0.38
0.81	0.368
0.8200000000000001	0.36
0.8300000000000001	0.356
0.84	0.344
0.85	0.34
0.86	0.324
0.87	0.324
0.88	0.32
0.89	0.31
0.9	0.302
0.91	0.288
0.92	0.276
0.93	0.26
0.9400000000000001	0.234
0.9500000000000001	0.234
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> Plots/paper_results/cifar10_full/macer_hard_050.csv <==
0.0	0.634
0.01	0.63
0.02	0.63
0.03	0.624
0.04	0.62
0.05	0.618
0.06	0.616
0.07	0.612
0.08	0.612
0.09	0.608
0.1	0.602
0.11	0.6
0.12	0.6
0.13	0.598
0.14	0.596
0.15	0.596
0.16	0.596
0.17	0.592
0.18	0.588
0.19	0.58
0.2	0.578
0.21	0.576
0.22	0.574
0.23	0.572
0.24	0.57
0.25	0.564
0.26	0.562
0.27	0.558
0.28	0.556
0.29	0.55
0.3	0.544
0.31	0.54
0.32	0.54
0.33	0.534
0.34	0.53
0.35000000000000003	0.526
0.36	0.526
0.37	0.518
0.38	0.518
0.39	0.516
0.4	0.51
0.41000000000000003	0.508
0.42	0.506
0.43	0.502
0.44	0.5
0.45	0.498
0.46	0.496
0.47000000000000003	0.494
0.48	0.488
0.49	0.48
0.5	0.476
0.51	0.474
0.52	0.474
0.53	0.472
0.54	0.468
0.55	0.468
0.56	0.468
0.5700000000000001	0.462
0.58	0.462
0.59	0.46
0.6	0.458
0.61	0.458
0.62	0.458
0.63	0.458
0.64	0.454
0.65	0.45
0.66	0.448
0.67	0.448
0.68	0.448
0.6900000000000001	0.448
0.7000000000000001	0.446
0.71	0.442
0.72	0.438
0.73	0.436
0.74	0.434
0.75	0.432
0.76	0.43
0.77	0.428
0.78	0.42
0.79	0.42
0.8	0.418
0.81	0.416
0.8200000000000001	0.414
0.8300000000000001	0.412
0.84	0.406
0.85	0.402
0.86	0.402
0.87	0.402
0.88	0.398
0.89	0.396
0.9	0.388
0.91	0.388
0.92	0.386
0.93	0.382
0.9400000000000001	0.376
0.9500000000000001	0.374
0.96	0.366
0.97	0.358
0.98	0.356
0.99	0.348
1.0	0.348
1.01	0.344
1.02	0.344
1.03	0.34
1.04	0.334
1.05	0.326
1.06	0.318
1.07	0.316
1.08	0.314
1.09	0.306
1.1	0.304
1.11	0.302
1.12	0.298
1.1300000000000001	0.296
1.1400000000000001	0.294
1.1500000000000001	0.288
1.16	0.286
1.17	0.282
1.18	0.276
1.19	0.266
1.2	0.266
1.21	0.266
1.22	0.26
1.23	0.26
1.24	0.258
1.25	0.256
1.26	0.256
1.27	0.256
1.28	0.252
1.29	0.248
1.3	0.248
1.31	0.246
1.32	0.246
1.33	0.244
1.34	0.24
1.35	0.236
1.36	0.232
1.37	0.232
1.3800000000000001	0.23
1.3900000000000001	0.226
1.4000000000000001	0.224
1.41	0.222
1.42	0.22
1.43	0.218
1.44	0.212
1.45	0.212
1.46	0.21
1.47	0.21
1.48	0.21
1.49	0.208
1.5	0.206
1.51	0.206
1.52	0.206
1.53	0.202
1.54	0.198
1.55	0.198
1.56	0.194
1.57	0.192
1.58	0.19
1.59	0.188
1.6	0.184
1.61	0.18
1.62	0.176
1.6300000000000001	0.172
1.6400000000000001	0.168
1.6500000000000001	0.164
1.6600000000000001	0.162
1.67	0.158
1.68	0.154
1.69	0.152
1.7	0.146
1.71	0.144
1.72	0.138
1.73	0.13
1.74	0.124
1.75	0.114
1.76	0.112
1.77	0.108
1.78	0.106
1.79	0.106
1.8	0.104
1.81	0.102
1.82	0.102
1.83	0.092
1.84	0.092
1.85	0.08
1.86	0.08
1.87	0.068
1.8800000000000001	0.068
1.8900000000000001	0.068
1.9000000000000001	0.068
1.9100000000000001	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/macer_hard_100.csv <==
0.0	0.424
0.01	0.422
0.02	0.42
0.03	0.42
0.04	0.42
0.05	0.42
0.06	0.418
0.07	0.418
0.08	0.418
0.09	0.418
0.1	0.416
0.11	0.414
0.12	0.408
0.13	0.408
0.14	0.408
0.15	0.408
0.16	0.408
0.17	0.406
0.18	0.406
0.19	0.406
0.2	0.404
0.21	0.4
0.22	0.396
0.23	0.396
0.24	0.394
0.25	0.392
0.26	0.39
0.27	0.39
0.28	0.388
0.29	0.384
0.3	0.382
0.31	0.378
0.32	0.378
0.33	0.376
0.34	0.376
0.35000000000000003	0.376
0.36	0.37
0.37	0.37
0.38	0.37
0.39	0.37
0.4	0.368
0.41000000000000003	0.364
0.42	0.364
0.43	0.362
0.44	0.36
0.45	0.358
0.46	0.356
0.47000000000000003	0.354
0.48	0.354
0.49	0.354
0.5	0.354
0.51	0.354
0.52	0.354
0.53	0.352
0.54	0.35
0.55	0.35
0.56	0.35
0.5700000000000001	0.35
0.58	0.35
0.59	0.348
0.6	0.348
0.61	0.348
0.62	0.346
0.63	0.346
0.64	0.344
0.65	0.342
0.66	0.34
0.67	0.338
0.68	0.334
0.6900000000000001	0.33
0.7000000000000001	0.33
0.71	0.328
0.72	0.328
0.73	0.328
0.74	0.328
0.75	0.324
0.76	0.324
0.77	0.324
0.78	0.322
0.79	0.322
0.8	0.32
0.81	0.318
0.8200000000000001	0.316
0.8300000000000001	0.316
0.84	0.312
0.85	0.31
0.86	0.31
0.87	0.31
0.88	0.31
0.89	0.31
0.9	0.31
0.91	0.31
0.92	0.31
0.93	0.308
0.9400000000000001	0.308
0.9500000000000001	0.308
0.96	0.306
0.97	0.306
0.98	0.306
0.99	0.306
1.0	0.304
1.01	0.304
1.02	0.3
1.03	0.3
1.04	0.296
1.05	0.294
1.06	0.292
1.07	0.29
1.08	0.29
1.09	0.29
1.1	0.288
1.11	0.288
1.12	0.288
1.1300000000000001	0.286
1.1400000000000001	0.286
1.1500000000000001	0.282
1.16	0.282
1.17	0.282
1.18	0.282
1.19	0.282
1.2	0.282
1.21	0.28
1.22	0.278
1.23	0.274
1.24	0.274
1.25	0.274
1.26	0.274
1.27	0.272
1.28	0.266
1.29	0.266
1.3	0.264
1.31	0.262
1.32	0.262
1.33	0.26
1.34	0.258
1.35	0.256
1.36	0.256
1.37	0.256
1.3800000000000001	0.256
1.3900000000000001	0.256
1.4000000000000001	0.256
1.41	0.254
1.42	0.252
1.43	0.252
1.44	0.252
1.45	0.252
1.46	0.252
1.47	0.252
1.48	0.252
1.49	0.25
1.5	0.25
1.51	0.25
1.52	0.248
1.53	0.246
1.54	0.244
1.55	0.242
1.56	0.24
1.57	0.238
1.58	0.238
1.59	0.238
1.6	0.236
1.61	0.236
1.62	0.232
1.6300000000000001	0.232
1.6400000000000001	0.23
1.6500000000000001	0.226
1.6600000000000001	0.224
1.67	0.224
1.68	0.22
1.69	0.218
1.7	0.214
1.71	0.212
1.72	0.212
1.73	0.212
1.74	0.21
1.75	0.208
1.76	0.208
1.77	0.208
1.78	0.208
1.79	0.208
1.8	0.206
1.81	0.204
1.82	0.204
1.83	0.204
1.84	0.204
1.85	0.202
1.86	0.202
1.87	0.202
1.8800000000000001	0.2
1.8900000000000001	0.198
1.9000000000000001	0.198
1.9100000000000001	0.196
1.92	0.192
1.93	0.192
1.94	0.188
1.95	0.188
1.96	0.188
1.97	0.188
1.98	0.186
1.99	0.184
2.0	0.184
2.0100000000000002	0.184
2.02	0.184
2.0300000000000002	0.182
2.04	0.182
2.05	0.182
2.06	0.182
2.07	0.182
2.08	0.178
2.09	0.174
2.1	0.174
2.11	0.174
2.12	0.172
2.13	0.172
2.14	0.17
2.15	0.168
2.16	0.164
2.17	0.164
2.18	0.164
2.19	0.162
2.2	0.16
2.21	0.158
2.22	0.158
2.23	0.158
2.24	0.156
2.25	0.154
2.2600000000000002	0.154
2.27	0.15
2.2800000000000002	0.148
2.29	0.146
2.3000000000000003	0.146
2.31	0.146
2.32	0.146
2.33	0.146
2.34	0.14
2.35	0.14
2.36	0.138
2.37	0.138
2.38	0.138
2.39	0.138
2.4	0.138
2.41	0.138
2.42	0.138
2.43	0.138
2.44	0.136
2.45	0.132
2.46	0.132
2.47	0.132
2.48	0.13
2.49	0.13
2.5	0.126
2.5100000000000002	0.126
2.52	0.124
2.5300000000000002	0.122
2.54	0.12
2.5500000000000003	0.116
2.56	0.116
2.57	0.114
2.58	0.114
2.59	0.114
2.6	0.114
2.61	0.112
2.62	0.11
2.63	0.11
2.64	0.108
2.65	0.106
2.66	0.104
2.67	0.104
2.68	0.102
2.69	0.102
2.7	0.1
2.71	0.098
2.72	0.098
2.73	0.094
2.74	0.094
2.75	0.094
2.7600000000000002	0.094
2.77	0.092
2.7800000000000002	0.092
2.79	0.092
2.8000000000000003	0.092
2.81	0.092
2.82	0.09
2.83	0.09
2.84	0.09
2.85	0.088
2.86	0.086
2.87	0.086
2.88	0.086
2.89	0.086
2.9	0.086
2.91	0.086
2.92	0.078
2.93	0.078
2.94	0.078
2.95	0.076
2.96	0.076
2.97	0.076
2.98	0.076
2.99	0.076
3.0	0.074
3.0100000000000002	0.074
3.02	0.072
3.0300000000000002	0.072
3.04	0.072
3.0500000000000003	0.072
3.06	0.072
3.0700000000000003	0.072
3.08	0.068
3.09	0.068
3.1	0.068
3.11	0.068
3.12	0.068
3.13	0.066
3.14	0.066
3.15	0.066
3.16	0.066
3.17	0.064
3.18	0.064
3.19	0.064
3.2	0.062
3.21	0.062
3.22	0.06
3.23	0.06
3.24	0.06
3.25	0.06
3.2600000000000002	0.058
3.27	0.058
3.2800000000000002	0.058
3.29	0.058
3.3000000000000003	0.056
3.31	0.056
3.3200000000000003	0.056
3.33	0.054
3.34	0.052
3.35	0.052
3.36	0.05
3.37	0.048
3.38	0.046
3.39	0.046
3.4	0.046
3.41	0.046
3.42	0.046
3.43	0.044
3.44	0.044
3.45	0.044
3.46	0.044
3.47	0.044
3.48	0.044
3.49	0.044
3.5	0.044
3.5100000000000002	0.044
3.52	0.044
3.5300000000000002	0.044
3.54	0.044
3.5500000000000003	0.042
3.56	0.042
3.5700000000000003	0.042
3.58	0.042
3.59	0.042
3.6	0.038
3.61	0.038
3.62	0.038
3.63	0.038
3.64	0.038
3.65	0.038
3.66	0.03
3.67	0.03
3.68	0.03
3.69	0.022
3.7	0.022
3.71	0.022
3.72	0.022
3.73	0.022
3.74	0.016
3.75	0.016
3.7600000000000002	0.016
3.77	0.016
3.7800000000000002	0.016
3.79	0.016
3.8000000000000003	0.016
3.81	0.016
3.8200000000000003	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_full/macer_soft_025.csv <==
0.0	0.7912
0.01	0.7877
0.02	0.7842
0.03	0.7807
0.04	0.7775
0.05	0.7741
0.06	0.7701
0.07	0.7668
0.08	0.7618
0.09	0.7582
0.1	0.7536
0.11	0.7495
0.12	0.7448
0.13	0.7402
0.14	0.7344
0.15	0.7293
0.16	0.7254
0.17	0.7219
0.18	0.718
0.19	0.7124
0.2	0.7079
0.21	0.7036
0.22	0.6989
0.23	0.6936
0.24	0.6881
0.25	0.6833
0.26	0.6778
0.27	0.6716
0.28	0.6668
0.29	0.6619
0.3	0.6569
0.31	0.6524
0.32	0.6466
0.33	0.6423
0.34	0.6375
0.35000000000000003	0.632
0.36	0.6264
0.37	0.622
0.38	0.6173
0.39	0.6117
0.4	0.6064
0.41000000000000003	0.6001
0.42	0.5927
0.43	0.5873
0.44	0.5801
0.45	0.574
0.46	0.5679
0.47000000000000003	0.5624
0.48	0.555
0.49	0.5467
0.5	0.5402
0.51	0.5325
0.52	0.5256
0.53	0.5191
0.54	0.5115
0.55	0.5056
0.56	0.4982
0.5700000000000001	0.4915
0.58	0.4841
0.59	0.4751
0.6	0.4676
0.61	0.4591
0.62	0.4517
0.63	0.4422
0.64	0.4319
0.65	0.4216
0.66	0.4104
0.67	0.3995
0.68	0.3865
0.6900000000000001	0.3697
0.7000000000000001	0.3531
0.71	0.3138
0.72	0.304
0.73	0.0
0.74	0.0
0.75	0.0
0.76	0.0
0.77	0.0
0.78	0.0
0.79	0.0
0.8	0.0
0.81	0.0
0.8200000000000001	0.0
0.8300000000000001	0.0
0.84	0.0
0.85	0.0
0.86	0.0
0.87	0.0
0.88	0.0
0.89	0.0
0.9	0.0
0.91	0.0
0.92	0.0
0.93	0.0
0.9400000000000001	0.0
0.9500000000000001	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> Plots/paper_results/cifar10_full/macer_soft_050.csv <==
0.0	0.6386
0.01	0.6364
0.02	0.6332
0.03	0.6297
0.04	0.6265
0.05	0.6245
0.06	0.6215
0.07	0.6184
0.08	0.6156
0.09	0.6119
0.1	0.6094
0.11	0.6065
0.12	0.6039
0.13	0.6016
0.14	0.5992
0.15	0.5962
0.16	0.5928
0.17	0.5901
0.18	0.588
0.19	0.5855
0.2	0.5824
0.21	0.5791
0.22	0.5769
0.23	0.5746
0.24	0.5719
0.25	0.5693
0.26	0.5665
0.27	0.5632
0.28	0.5605
0.29	0.5572
0.3	0.5543
0.31	0.5516
0.32	0.5482
0.33	0.5455
0.34	0.5417
0.35000000000000003	0.5386
0.36	0.5359
0.37	0.5327
0.38	0.5294
0.39	0.526
0.4	0.523
0.41000000000000003	0.5199
0.42	0.5164
0.43	0.5136
0.44	0.5099
0.45	0.5073
0.46	0.5045
0.47000000000000003	0.5001
0.48	0.4967
0.49	0.4938
0.5	0.4917
0.51	0.4884
0.52	0.4852
0.53	0.4822
0.54	0.4796
0.55	0.4757
0.56	0.4726
0.5700000000000001	0.4695
0.58	0.4665
0.59	0.4637
0.6	0.4606
0.61	0.4576
0.62	0.4543
0.63	0.4498
0.64	0.4462
0.65	0.443
0.66	0.44
0.67	0.4364
0.68	0.4336
0.6900000000000001	0.4312
0.7000000000000001	0.4282
0.71	0.4245
0.72	0.4221
0.73	0.4189
0.74	0.4163
0.75	0.4134
0.76	0.41
0.77	0.407
0.78	0.403
0.79	0.3998
0.8	0.3958
0.81	0.3928
0.8200000000000001	0.3896
0.8300000000000001	0.3869
0.84	0.3837
0.85	0.3806
0.86	0.377
0.87	0.3741
0.88	0.3706
0.89	0.3678
0.9	0.3646
0.91	0.3612
0.92	0.3583
0.93	0.3542
0.9400000000000001	0.3509
0.9500000000000001	0.348
0.96	0.3446
0.97	0.3421
0.98	0.3384
0.99	0.3342
1.0	0.3308
1.01	0.3271
1.02	0.3226
1.03	0.319
1.04	0.3162
1.05	0.3118
1.06	0.3078
1.07	0.3056
1.08	0.3027
1.09	0.3
1.1	0.296
1.11	0.2932
1.12	0.2899
1.1300000000000001	0.2859
1.1400000000000001	0.282
1.1500000000000001	0.2781
1.16	0.2742
1.17	0.2697
1.18	0.2658
1.19	0.2625
1.2	0.2579
1.21	0.2543
1.22	0.2513
1.23	0.2475
1.24	0.2428
1.25	0.2381
1.26	0.2345
1.27	0.2308
1.28	0.2257
1.29	0.222
1.3	0.217
1.31	0.2116
1.32	0.2057
1.33	0.1999
1.34	0.1936
1.35	0.1872
1.36	0.182
1.37	0.1745
1.3800000000000001	0.1662
1.3900000000000001	0.157
1.4000000000000001	0.1526
1.41	0.1411
1.42	0.1206
1.43	0.1166
1.44	0.1146
1.45	0.1122
1.46	0.0
1.47	0.0
1.48	0.0
1.49	0.0
1.5	0.0
1.51	0.0
1.52	0.0
1.53	0.0
1.54	0.0
1.55	0.0
1.56	0.0
1.57	0.0
1.58	0.0
1.59	0.0
1.6	0.0
1.61	0.0
1.62	0.0
1.6300000000000001	0.0
1.6400000000000001	0.0
1.6500000000000001	0.0
1.6600000000000001	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.7	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.8	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.8800000000000001	0.0
1.8900000000000001	0.0
1.9000000000000001	0.0
1.9100000000000001	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/macer_soft_100.csv <==
0.0	0.4086
0.01	0.4074
0.02	0.4067
0.03	0.4056
0.04	0.4046
0.05	0.403
0.06	0.4022
0.07	0.401
0.08	0.4007
0.09	0.3995
0.1	0.3979
0.11	0.3968
0.12	0.396
0.13	0.3954
0.14	0.3938
0.15	0.3923
0.16	0.3908
0.17	0.3891
0.18	0.3875
0.19	0.3866
0.2	0.3857
0.21	0.3848
0.22	0.3835
0.23	0.3826
0.24	0.3807
0.25	0.3791
0.26	0.3784
0.27	0.377
0.28	0.3757
0.29	0.3747
0.3	0.3735
0.31	0.3721
0.32	0.3706
0.33	0.3698
0.34	0.3685
0.35000000000000003	0.3672
0.36	0.3658
0.37	0.3643
0.38	0.3628
0.39	0.3615
0.4	0.3598
0.41000000000000003	0.3583
0.42	0.3569
0.43	0.3554
0.44	0.3546
0.45	0.3531
0.46	0.3522
0.47000000000000003	0.3507
0.48	0.3497
0.49	0.3484
0.5	0.3473
0.51	0.3456
0.52	0.3446
0.53	0.3441
0.54	0.3433
0.55	0.3425
0.56	0.341
0.5700000000000001	0.3395
0.58	0.3386
0.59	0.337
0.6	0.3362
0.61	0.3348
0.62	0.3337
0.63	0.3318
0.64	0.3304
0.65	0.3297
0.66	0.3288
0.67	0.3278
0.68	0.3258
0.6900000000000001	0.3248
0.7000000000000001	0.3232
0.71	0.3224
0.72	0.3213
0.73	0.3202
0.74	0.3194
0.75	0.3182
0.76	0.3173
0.77	0.315
0.78	0.3137
0.79	0.3126
0.8	0.3111
0.81	0.3098
0.8200000000000001	0.3085
0.8300000000000001	0.3067
0.84	0.3054
0.85	0.3042
0.86	0.3031
0.87	0.3021
0.88	0.3015
0.89	0.3007
0.9	0.2999
0.91	0.2985
0.92	0.297
0.93	0.2958
0.9400000000000001	0.2945
0.9500000000000001	0.293
0.96	0.2922
0.97	0.2906
0.98	0.2898
0.99	0.2894
1.0	0.2873
1.01	0.2862
1.02	0.2846
1.03	0.2835
1.04	0.2821
1.05	0.2805
1.06	0.2797
1.07	0.2786
1.08	0.2775
1.09	0.2759
1.1	0.2752
1.11	0.274
1.12	0.273
1.1300000000000001	0.2719
1.1400000000000001	0.27
1.1500000000000001	0.2684
1.16	0.2671
1.17	0.2658
1.18	0.265
1.19	0.2638
1.2	0.2628
1.21	0.2621
1.22	0.2606
1.23	0.2592
1.24	0.2583
1.25	0.2574
1.26	0.2564
1.27	0.2552
1.28	0.254
1.29	0.253
1.3	0.2518
1.31	0.2506
1.32	0.2491
1.33	0.2482
1.34	0.2464
1.35	0.2454
1.36	0.2438
1.37	0.2422
1.3800000000000001	0.2403
1.3900000000000001	0.2389
1.4000000000000001	0.2371
1.41	0.2362
1.42	0.2352
1.43	0.2343
1.44	0.2327
1.45	0.2316
1.46	0.2304
1.47	0.2291
1.48	0.2275
1.49	0.2261
1.5	0.2244
1.51	0.2234
1.52	0.2216
1.53	0.2201
1.54	0.2189
1.55	0.2172
1.56	0.216
1.57	0.2143
1.58	0.2133
1.59	0.2111
1.6	0.2094
1.61	0.2087
1.62	0.2072
1.6300000000000001	0.2057
1.6400000000000001	0.2047
1.6500000000000001	0.2033
1.6600000000000001	0.2022
1.67	0.2015
1.68	0.2004
1.69	0.1987
1.7	0.1979
1.71	0.1965
1.72	0.1955
1.73	0.1943
1.74	0.1931
1.75	0.1921
1.76	0.1909
1.77	0.1898
1.78	0.1882
1.79	0.1871
1.8	0.1859
1.81	0.1845
1.82	0.1836
1.83	0.1823
1.84	0.1812
1.85	0.1798
1.86	0.1787
1.87	0.1772
1.8800000000000001	0.1757
1.8900000000000001	0.1742
1.9000000000000001	0.1735
1.9100000000000001	0.1722
1.92	0.1711
1.93	0.17
1.94	0.1691
1.95	0.1679
1.96	0.1662
1.97	0.1647
1.98	0.1634
1.99	0.1622
2.0	0.1611
2.0100000000000002	0.16
2.02	0.1585
2.0300000000000002	0.1572
2.04	0.1552
2.05	0.1536
2.06	0.1526
2.07	0.1514
2.08	0.1503
2.09	0.149
2.1	0.1476
2.11	0.1465
2.12	0.1447
2.13	0.1431
2.14	0.1417
2.15	0.1404
2.16	0.1391
2.17	0.1379
2.18	0.1371
2.19	0.136
2.2	0.1345
2.21	0.133
2.22	0.1319
2.23	0.1306
2.24	0.1293
2.25	0.1284
2.2600000000000002	0.1274
2.27	0.1265
2.2800000000000002	0.1253
2.29	0.1242
2.3000000000000003	0.1224
2.31	0.121
2.32	0.1201
2.33	0.1191
2.34	0.1175
2.35	0.1165
2.36	0.1149
2.37	0.114
2.38	0.1125
2.39	0.1111
2.4	0.1099
2.41	0.1087
2.42	0.1074
2.43	0.1058
2.44	0.105
2.45	0.1033
2.46	0.1021
2.47	0.1001
2.48	0.099
2.49	0.0974
2.5	0.0961
2.5100000000000002	0.0945
2.52	0.0927
2.5300000000000002	0.0917
2.54	0.0907
2.5500000000000003	0.0892
2.56	0.0884
2.57	0.0875
2.58	0.0859
2.59	0.0848
2.6	0.0839
2.61	0.0821
2.62	0.0804
2.63	0.0781
2.64	0.0765
2.65	0.0755
2.66	0.0742
2.67	0.073
2.68	0.0716
2.69	0.0706
2.7	0.0699
2.71	0.0693
2.72	0.0661
2.73	0.0648
2.74	0.0624
2.75	0.0616
2.7600000000000002	0.058
2.77	0.0574
2.7800000000000002	0.0523
2.79	0.0517
2.8000000000000003	0.0512
2.81	0.0455
2.82	0.0451
2.83	0.045
2.84	0.0365
2.85	0.0359
2.86	0.0354
2.87	0.0353
2.88	0.0349
2.89	0.0349
2.9	0.0348
2.91	0.0341
2.92	0.0
2.93	0.0
2.94	0.0
2.95	0.0
2.96	0.0
2.97	0.0
2.98	0.0
2.99	0.0
3.0	0.0
3.0100000000000002	0.0
3.02	0.0
3.0300000000000002	0.0
3.04	0.0
3.0500000000000003	0.0
3.06	0.0
3.0700000000000003	0.0
3.08	0.0
3.09	0.0
3.1	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.0
3.15	0.0
3.16	0.0
3.17	0.0
3.18	0.0
3.19	0.0
3.2	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.2600000000000002	0.0
3.27	0.0
3.2800000000000002	0.0
3.29	0.0
3.3000000000000003	0.0
3.31	0.0
3.3200000000000003	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.4	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.5	0.0
3.5100000000000002	0.0
3.52	0.0
3.5300000000000002	0.0
3.54	0.0
3.5500000000000003	0.0
3.56	0.0
3.5700000000000003	0.0
3.58	0.0
3.59	0.0
3.6	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.7	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.7600000000000002	0.0
3.77	0.0
3.7800000000000002	0.0
3.79	0.0
3.8000000000000003	0.0
3.81	0.0
3.8200000000000003	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_full/salman_012.csv <==
radius,accuracy
0.000,0.9018
0.010,0.8987
0.020,0.8959
0.030,0.8937
0.040,0.8903
0.050,0.8873
0.060,0.8844
0.070,0.8813
0.080,0.8787
0.090,0.8746
0.100,0.8711
0.110,0.8675
0.120,0.8632
0.130,0.859
0.140,0.8548
0.150,0.8494
0.160,0.8447
0.170,0.8397
0.180,0.8344
0.190,0.8299
0.200,0.8252
0.210,0.82
0.220,0.8137
0.230,0.8081
0.240,0.8015
0.250,0.795
0.260,0.7885
0.270,0.782
0.280,0.7754
0.290,0.7681
0.300,0.7624
0.310,0.7536
0.320,0.7466
0.330,0.7365
0.340,0.7271
0.350,0.7114
0.360,0.7014
0.370,0.6846
0.380,0.6621
0.390,0.0
0.400,0.0
0.410,0.0
0.420,0.0
0.430,0.0
0.440,0.0
0.450,0.0
0.460,0.0
0.470,0.0
0.480,0.0
0.490,0.0
0.500,0.0
0.510,0.0
0.520,0.0
0.530,0.0
0.540,0.0
0.550,0.0
0.560,0.0
0.570,0.0
0.580,0.0
0.590,0.0
0.600,0.0
0.610,0.0
0.620,0.0
0.630,0.0
0.640,0.0
0.650,0.0
0.660,0.0
0.670,0.0
0.680,0.0
0.690,0.0
0.700,0.0
0.710,0.0
0.720,0.0
0.730,0.0
0.740,0.0
0.750,0.0
0.760,0.0
0.770,0.0
0.780,0.0
0.790,0.0
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_full/salman_025.csv <==
radius,accuracy
0.000,0.843
0.010,0.839
0.020,0.836
0.030,0.8317
0.040,0.8279
0.050,0.8242
0.060,0.8207
0.070,0.8161
0.080,0.8121
0.090,0.8082
0.100,0.8033
0.110,0.7993
0.120,0.795
0.130,0.791
0.140,0.7874
0.150,0.7822
0.160,0.777
0.170,0.7727
0.180,0.769
0.190,0.7637
0.200,0.7602
0.210,0.756
0.220,0.7508
0.230,0.7459
0.240,0.7408
0.250,0.7352
0.260,0.7295
0.270,0.7247
0.280,0.7194
0.290,0.7142
0.300,0.7092
0.310,0.7042
0.320,0.6988
0.330,0.6939
0.340,0.6886
0.350,0.6833
0.360,0.6765
0.370,0.6713
0.380,0.6656
0.390,0.6587
0.400,0.6525
0.410,0.6474
0.420,0.6427
0.430,0.6364
0.440,0.6313
0.450,0.6249
0.460,0.6186
0.470,0.6125
0.480,0.6067
0.490,0.6006
0.500,0.5948
0.510,0.5881
0.520,0.5818
0.530,0.5764
0.540,0.5696
0.550,0.5628
0.560,0.5556
0.570,0.5504
0.580,0.5439
0.590,0.5366
0.600,0.5306
0.610,0.5242
0.620,0.5167
0.630,0.5107
0.640,0.5046
0.650,0.495
0.660,0.4879
0.670,0.4821
0.680,0.4747
0.690,0.4661
0.700,0.4544
0.710,0.4438
0.720,0.4371
0.730,0.4229
0.740,0.4146
0.750,0.4035
0.760,0.3905
0.770,0.3699
0.780,0.3351
0.790,0.3351
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_full/salman_050.csv <==
radius,accuracy
0.000,0.7113
0.010,0.7085
0.020,0.7062
0.030,0.7022
0.040,0.699
0.050,0.6959
0.060,0.6917
0.070,0.6886
0.080,0.6848
0.090,0.6812
0.100,0.677
0.110,0.6733
0.120,0.6691
0.130,0.6662
0.140,0.6619
0.150,0.659
0.160,0.6546
0.170,0.6499
0.180,0.646
0.190,0.6422
0.200,0.6393
0.210,0.6355
0.220,0.6316
0.230,0.6262
0.240,0.6212
0.250,0.6174
0.260,0.6134
0.270,0.6101
0.280,0.6069
0.290,0.603
0.300,0.5988
0.310,0.5954
0.320,0.5898
0.330,0.5854
0.340,0.5811
0.350,0.5762
0.360,0.5723
0.370,0.5686
0.380,0.5639
0.390,0.5599
0.400,0.5568
0.410,0.5546
0.420,0.5508
0.430,0.5472
0.440,0.5428
0.450,0.539
0.460,0.5343
0.470,0.529
0.480,0.5252
0.490,0.5218
0.500,0.5176
0.510,0.5138
0.520,0.5097
0.530,0.5048
0.540,0.5008
0.550,0.4959
0.560,0.4923
0.570,0.4888
0.580,0.4857
0.590,0.4821
0.600,0.4773
0.610,0.4732
0.620,0.4692
0.630,0.4657
0.640,0.4619
0.650,0.4573
0.660,0.4531
0.670,0.4501
0.680,0.4463
0.690,0.4424
0.700,0.4369
0.710,0.4327
0.720,0.4289
0.730,0.4252
0.740,0.4201
0.750,0.4155
0.760,0.413
0.770,0.4096
0.780,0.405
0.790,0.4014
0.800,0.3969
0.810,0.3926
0.820,0.3888
0.830,0.3855
0.840,0.3817
0.850,0.377
0.860,0.3725
0.870,0.3688
0.880,0.3643
0.890,0.3596
0.900,0.3557
0.910,0.3524
0.920,0.3495
0.930,0.3464
0.940,0.3422
0.950,0.3382
0.960,0.3348
0.970,0.3306
0.980,0.3268
0.990,0.3234
1.000,0.3197
1.010,0.3161
1.020,0.3128
1.030,0.3082
1.040,0.3044
1.050,0.3006
1.060,0.2967
1.070,0.2927
1.080,0.2893
1.090,0.2841
1.100,0.2797
1.110,0.2771
1.120,0.2738
1.130,0.2706
1.140,0.2677
1.150,0.2637
1.160,0.2599
1.170,0.2553
1.180,0.25
1.190,0.2468
1.200,0.2431
1.210,0.2401
1.220,0.2365
1.230,0.2322
1.240,0.2292
1.250,0.2258
1.260,0.2228
1.270,0.2181
1.280,0.2143
1.290,0.2094
1.300,0.2059
1.310,0.2017
1.320,0.1982
1.330,0.1938
1.340,0.1914
1.350,0.1858
1.360,0.1835
1.370,0.1784
1.380,0.1757
1.390,0.1721
1.400,0.1656
1.410,0.1613
1.420,0.1574
1.430,0.1574
1.440,0.1522
1.450,0.1478
1.460,0.1425
1.470,0.1369
1.480,0.1369
1.490,0.1279
1.500,0.1279
1.510,0.1193
1.520,0.1193
1.530,0.1066
1.540,0.1066
1.550,0.1066
1.560,0.0836
1.570,0.0836
1.580,0.0836
1.590,0.0836
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_full/salman_100.csv <==
radius,accuracy
0.000,0.5099
0.010,0.508
0.020,0.5055
0.030,0.5036
0.040,0.501
0.050,0.498
0.060,0.4955
0.070,0.4925
0.080,0.4894
0.090,0.4854
0.100,0.4832
0.110,0.4808
0.120,0.4784
0.130,0.4761
0.140,0.4731
0.150,0.4703
0.160,0.4684
0.170,0.4659
0.180,0.4628
0.190,0.4612
0.200,0.4592
0.210,0.457
0.220,0.4543
0.230,0.4514
0.240,0.4489
0.250,0.4473
0.260,0.4453
0.270,0.4433
0.280,0.4406
0.290,0.4383
0.300,0.4365
0.310,0.4342
0.320,0.4318
0.330,0.4289
0.340,0.4259
0.350,0.4229
0.360,0.4203
0.370,0.4174
0.380,0.4151
0.390,0.4128
0.400,0.4104
0.410,0.4076
0.420,0.405
0.430,0.4019
0.440,0.3997
0.450,0.3973
0.460,0.3943
0.470,0.3917
0.480,0.3888
0.490,0.3871
0.500,0.3843
0.510,0.3814
0.520,0.3795
0.530,0.3775
0.540,0.3747
0.550,0.3728
0.560,0.3699
0.570,0.3672
0.580,0.3645
0.590,0.3616
0.600,0.3592
0.610,0.3566
0.620,0.3541
0.630,0.3523
0.640,0.3507
0.650,0.3484
0.660,0.3454
0.670,0.3424
0.680,0.3402
0.690,0.3383
0.700,0.3363
0.710,0.3346
0.720,0.3322
0.730,0.3297
0.740,0.3271
0.750,0.3248
0.760,0.3223
0.770,0.3204
0.780,0.3184
0.790,0.3164
0.800,0.3137
0.810,0.3115
0.820,0.3089
0.830,0.3065
0.840,0.304
0.850,0.3023
0.860,0.2989
0.870,0.2972
0.880,0.2957
0.890,0.2939
0.900,0.2914
0.910,0.2887
0.920,0.2859
0.930,0.2838
0.940,0.2814
0.950,0.279
0.960,0.2766
0.970,0.274
0.980,0.2716
0.990,0.2689
1.000,0.266
1.010,0.2641
1.020,0.2614
1.030,0.2589
1.040,0.2571
1.050,0.2551
1.060,0.2527
1.070,0.2507
1.080,0.2487
1.090,0.2471
1.100,0.2454
1.110,0.2432
1.120,0.2408
1.130,0.2386
1.140,0.2372
1.150,0.2354
1.160,0.2337
1.170,0.2319
1.180,0.2305
1.190,0.2282
1.200,0.2261
1.210,0.2241
1.220,0.2221
1.230,0.2196
1.240,0.2174
1.250,0.2156
1.260,0.2133
1.270,0.2115
1.280,0.2089
1.290,0.2068
1.300,0.2049
1.310,0.2024
1.320,0.2009
1.330,0.1986
1.340,0.1963
1.350,0.1934
1.360,0.1922
1.370,0.1898
1.380,0.1875
1.390,0.1854
1.400,0.1832
1.410,0.1803
1.420,0.179
1.430,0.1774
1.440,0.175
1.450,0.174
1.460,0.1724
1.470,0.1708
1.480,0.1684
1.490,0.1668
1.500,0.1652
1.510,0.1632
1.520,0.1608
1.530,0.1594
1.540,0.1577
1.550,0.1559
1.560,0.1546
1.570,0.1531
1.580,0.1514
1.590,0.1501
1.600,0.1486
1.610,0.147
1.620,0.1454
1.630,0.1441
1.640,0.1423
1.650,0.1407
1.660,0.1392
1.670,0.1374
1.680,0.1356
1.690,0.1345
1.700,0.1326
1.710,0.1309
1.720,0.1295
1.730,0.1281
1.740,0.1261
1.750,0.1247
1.760,0.124
1.770,0.122
1.780,0.121
1.790,0.1193
1.800,0.1179
1.810,0.1171
1.820,0.1157
1.830,0.1142
1.840,0.1128
1.850,0.1113
1.860,0.1098
1.870,0.1085
1.880,0.1072
1.890,0.1059
1.900,0.1042
1.910,0.1025
1.920,0.1014
1.930,0.1004
1.940,0.0988
1.950,0.0973
1.960,0.0964
1.970,0.0949
1.980,0.0945
1.990,0.0933
2.000,0.0926
2.010,0.0915
2.020,0.0903
2.030,0.0889
2.040,0.088
2.050,0.0864
2.060,0.0853
2.070,0.0845
2.080,0.0835
2.090,0.0819
2.100,0.0805
2.110,0.0794
2.120,0.0784
2.130,0.0777
2.140,0.0767
2.150,0.0756
2.160,0.0743
2.170,0.0737
2.180,0.073
2.190,0.0718
2.200,0.0709
2.210,0.0695
2.220,0.0689
2.230,0.068
2.240,0.067
2.250,0.0662
2.260,0.0649
2.270,0.0634
2.280,0.0627
2.290,0.0616
2.300,0.0612
2.310,0.0598
2.320,0.0592
2.330,0.0584
2.340,0.0574
2.350,0.0568
2.360,0.0558
2.370,0.0549
2.380,0.0537
2.390,0.0521
2.400,0.0517
2.410,0.0507
2.420,0.0491
2.430,0.0483
2.440,0.0477
2.450,0.0466
2.460,0.0459
2.470,0.0453
2.480,0.0446
2.490,0.0438
2.500,0.0426
2.510,0.0416
2.520,0.0412
2.530,0.0398
2.540,0.0391
2.550,0.0386
2.560,0.0383
2.570,0.0367
2.580,0.0362
2.590,0.0356
2.600,0.0349
2.610,0.0343
2.620,0.0338
2.630,0.0333
2.640,0.0325
2.650,0.032
2.660,0.0314
2.670,0.0308
2.680,0.0308
2.690,0.0298
2.700,0.0289
2.710,0.0282
2.720,0.0282
2.730,0.0267
2.740,0.0262
2.750,0.0252
2.760,0.0252
2.770,0.0245
2.780,0.0245
2.790,0.0233
2.800,0.0224
2.810,0.0224
2.820,0.0211
2.830,0.0211
2.840,0.0198
2.850,0.0198
2.860,0.0198
2.870,0.0186
2.880,0.0186
2.890,0.0172
2.900,0.0172
2.910,0.0172
2.920,0.0158
2.930,0.0158
2.940,0.0144
2.950,0.0144
2.960,0.0144
2.970,0.0144
2.980,0.0126
2.990,0.0126
3.000,0.0126
3.010,0.0126
3.020,0.0114
3.030,0.0114
3.040,0.0114
3.050,0.0114
3.060,0.0082
3.070,0.0082
3.080,0.0082
3.090,0.0082
3.100,0.0082
3.110,0.0082
3.120,0.0058
3.130,0.0058
3.140,0.0058
3.150,0.0058
3.160,0.0058
3.170,0.0058
3.180,0.0058
3.190,0.0058
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_full/smoothmax_25_012.csv <==
radius,accuracy
0.000,0.8914891489148915
0.010,0.8895889588958896
0.020,0.8872887288728872
0.030,0.8850885088508851
0.040,0.8832883288328833
0.050,0.8816881688168817
0.060,0.8793879387938794
0.070,0.8780878087808781
0.080,0.8761876187618762
0.090,0.8735873587358736
0.100,0.8714871487148715
0.110,0.8694869486948695
0.120,0.8675867586758675
0.130,0.8657865786578658
0.140,0.862986298629863
0.150,0.8608860886088608
0.160,0.8585858585858586
0.170,0.856985698569857
0.180,0.8547854785478548
0.190,0.8529852985298529
0.200,0.8504850485048505
0.210,0.8482848284828483
0.220,0.8457845784578458
0.230,0.843984398439844
0.240,0.8415841584158416
0.250,0.8383838383838383
0.260,0.8351835183518351
0.270,0.832083208320832
0.280,0.8288828882888288
0.290,0.8260826082608261
0.300,0.8235823582358236
0.310,0.8198819881988199
0.320,0.815981598159816
0.330,0.8117811781178118
0.340,0.8073807380738074
0.350,0.8032803280328032
0.360,0.7975797579757976
0.370,0.7884788478847885
0.380,0.7776777677767777
0.390,0.0
0.400,0.0
0.410,0.0
0.420,0.0
0.430,0.0
0.440,0.0
0.450,0.0
0.460,0.0
0.470,0.0
0.480,0.0
0.490,0.0
0.500,0.0
0.510,0.0
0.520,0.0
0.530,0.0
0.540,0.0
0.550,0.0
0.560,0.0
0.570,0.0
0.580,0.0
0.590,0.0
0.600,0.0
0.610,0.0
0.620,0.0
0.630,0.0
0.640,0.0
0.650,0.0
0.660,0.0
0.670,0.0
0.680,0.0
0.690,0.0
0.700,0.0
0.710,0.0
0.720,0.0
0.730,0.0
0.740,0.0
0.750,0.0
0.760,0.0
0.770,0.0
0.780,0.0
0.790,0.0
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_full/smoothmax_25_025.csv <==
radius,accuracy
0.000,0.834983498349835
0.010,0.833983398339834
0.020,0.8324832483248324
0.030,0.8307830783078308
0.040,0.8286828682868287
0.050,0.8274827482748275
0.060,0.8254825482548255
0.070,0.8230823082308231
0.080,0.8211821182118212
0.090,0.8198819881988199
0.100,0.8178817881788178
0.110,0.8158815881588158
0.120,0.8136813681368137
0.130,0.8120812081208121
0.140,0.8096809680968097
0.150,0.8078807880788079
0.160,0.8066806680668067
0.170,0.8047804780478047
0.180,0.8018801880188019
0.190,0.8002800280028003
0.200,0.7985798579857986
0.210,0.7971797179717972
0.220,0.7949794979497949
0.230,0.7925792579257925
0.240,0.7904790479047905
0.250,0.7888788878887889
0.260,0.7866786678667866
0.270,0.7847784778477848
0.280,0.7825782578257826
0.290,0.7804780478047805
0.300,0.7781778177817782
0.310,0.7760776077607761
0.320,0.7733773377337734
0.330,0.770977097709771
0.340,0.7683768376837684
0.350,0.765976597659766
0.360,0.763976397639764
0.370,0.7611761176117612
0.380,0.7587758775877588
0.390,0.7561756175617562
0.400,0.7546754675467546
0.410,0.7526752675267526
0.420,0.7498749874987499
0.430,0.7458745874587459
0.440,0.7430743074307431
0.450,0.7408740874087408
0.460,0.7388738873887388
0.470,0.7368736873687368
0.480,0.7347734773477348
0.490,0.7313731373137313
0.500,0.7283728372837284
0.510,0.7255725572557256
0.520,0.7221722172217222
0.530,0.7195719571957195
0.540,0.7159715971597159
0.550,0.713971397139714
0.560,0.7112711271127112
0.570,0.7075707570757076
0.580,0.7051705170517052
0.590,0.7015701570157016
0.600,0.6984698469846985
0.610,0.6953695369536954
0.620,0.6918691869186918
0.630,0.688968896889689
0.640,0.6852685268526852
0.650,0.6813681368136814
0.660,0.6760676067606761
0.670,0.6731673167316732
0.680,0.6693669366936693
0.690,0.665066506650665
0.700,0.6606660666066607
0.710,0.6553655365536554
0.720,0.6522652265226523
0.730,0.6456645664566457
0.740,0.6398639863986398
0.750,0.6339633963396339
0.760,0.6263626362636263
0.770,0.6175617561756176
0.780,0.5990599059905991
0.790,0.5990599059905991
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_full/smoothmax_25_050.csv <==
radius,accuracy
0.000,0.7168716871687169
0.010,0.7150715071507151
0.020,0.7131713171317132
0.030,0.7123712371237124
0.040,0.7105710571057106
0.050,0.7092709270927092
0.060,0.7077707770777077
0.070,0.7063706370637064
0.080,0.7046704670467047
0.090,0.7029702970297029
0.100,0.7014701470147015
0.110,0.7004700470047005
0.120,0.699069906990699
0.130,0.6972697269726973
0.140,0.6956695669566957
0.150,0.6940694069406941
0.160,0.6917691769176918
0.170,0.6904690469046905
0.180,0.6887688768876887
0.190,0.6876687668766877
0.200,0.6857685768576858
0.210,0.6844684468446844
0.220,0.6824682468246824
0.230,0.6804680468046804
0.240,0.678967896789679
0.250,0.677967796779678
0.260,0.6757675767576757
0.270,0.6745674567456745
0.280,0.6724672467246725
0.290,0.6708670867086709
0.300,0.6691669166916692
0.310,0.6678667866786678
0.320,0.6661666166616662
0.330,0.663966396639664
0.340,0.6626662666266626
0.350,0.6614661466146615
0.360,0.6600660066006601
0.370,0.6575657565756575
0.380,0.656065606560656
0.390,0.654965496549655
0.400,0.6530653065306531
0.410,0.6510651065106511
0.420,0.6494649464946495
0.430,0.6483648364836484
0.440,0.6470647064706471
0.450,0.645964596459646
0.460,0.6441644164416441
0.470,0.6424642464246425
0.480,0.6405640564056405
0.490,0.6388638863886389
0.500,0.6377637763776378
0.510,0.635963596359636
0.520,0.6339633963396339
0.530,0.6320632063206321
0.540,0.630963096309631
0.550,0.6290629062906291
0.560,0.6274627462746275
0.570,0.6251625162516251
0.580,0.6233623362336234
0.590,0.6215621562156216
0.600,0.6190619061906191
0.610,0.6176617661766176
0.620,0.6156615661566157
0.630,0.6134613461346134
0.640,0.6113611361136113
0.650,0.6096609660966097
0.660,0.607060706070607
0.670,0.6052605260526053
0.680,0.602960296029603
0.690,0.6017601760176018
0.700,0.5999599959995999
0.710,0.5986598659865987
0.720,0.596059605960596
0.730,0.5942594259425943
0.740,0.591959195919592
0.750,0.5906590659065907
0.760,0.5885588558855885
0.770,0.5866586658665867
0.780,0.5843584358435844
0.790,0.5834583458345834
0.800,0.5818581858185818
0.810,0.5800580058005801
0.820,0.5780578057805781
0.830,0.5767576757675767
0.840,0.5751575157515751
0.850,0.572957295729573
0.860,0.5712571257125713
0.870,0.568956895689569
0.880,0.5671567156715671
0.890,0.5648564856485648
0.900,0.5624562456245624
0.910,0.5608560856085608
0.920,0.5591559155915592
0.930,0.5574557455745575
0.940,0.5563556355635564
0.950,0.5534553455345534
0.960,0.5512551255125513
0.970,0.5493549354935493
0.980,0.5473547354735474
0.990,0.5445544554455446
1.000,0.5419541954195419
1.010,0.5396539653965396
1.020,0.5370537053705371
1.030,0.5346534653465347
1.040,0.5324532453245324
1.050,0.5302530253025303
1.060,0.5277527752775277
1.070,0.5257525752575257
1.080,0.5234523452345234
1.090,0.5213521352135213
1.100,0.5192519251925193
1.110,0.5167516751675167
1.120,0.5142514251425142
1.130,0.5119511951195119
1.140,0.51005100510051
1.150,0.5082508250825083
1.160,0.5057505750575058
1.170,0.5022502250225023
1.180,0.49954995499549953
1.190,0.4967496749674967
1.200,0.494949494949495
1.210,0.49264926492649264
1.220,0.48994899489948995
1.230,0.48684868486848687
1.240,0.48374837483748373
1.250,0.48084808480848085
1.260,0.47814781478147816
1.270,0.47534753475347535
1.280,0.47354735473547355
1.290,0.47084708470847086
1.300,0.46824682468246825
1.310,0.46534653465346537
1.320,0.46254625462546256
1.330,0.4596459645964596
1.340,0.45754575457545754
1.350,0.45344534453445345
1.360,0.4515451545154515
1.370,0.44664466446644663
1.380,0.4442444244424442
1.390,0.44114411441144114
1.400,0.43584358435843584
1.410,0.43204320432043203
1.420,0.42764276427642767
1.430,0.42764276427642767
1.440,0.4227422742274227
1.450,0.41844184418441843
1.460,0.41304130413041307
1.470,0.4065406540654065
1.480,0.4065406540654065
1.490,0.39843984398439847
1.500,0.39843984398439847
1.510,0.39093909390939097
1.520,0.39093909390939097
1.530,0.3785378537853785
1.540,0.3785378537853785
1.550,0.3785378537853785
1.560,0.34963496349634965
1.570,0.34963496349634965
1.580,0.34963496349634965
1.590,0.34963496349634965
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_full/smoothmax_25_100.csv <==
radius,accuracy
0.000,0.543054305430543
0.010,0.5421542154215422
0.020,0.5410541054105411
0.030,0.5404540454045405
0.040,0.538953895389539
0.050,0.5379537953795379
0.060,0.5370537053705371
0.070,0.5355535553555355
0.080,0.5343534353435343
0.090,0.5334533453345335
0.100,0.5321532153215321
0.110,0.5306530653065307
0.120,0.5292529252925292
0.130,0.5286528652865287
0.140,0.5274527452745275
0.150,0.525952595259526
0.160,0.525052505250525
0.170,0.5240524052405241
0.180,0.5232523252325233
0.190,0.521952195219522
0.200,0.5212521252125213
0.210,0.5198519851985198
0.220,0.5186518651865186
0.230,0.516951695169517
0.240,0.5160516051605161
0.250,0.514951495149515
0.260,0.5137513751375138
0.270,0.512051205120512
0.280,0.5111511151115111
0.290,0.5102510251025103
0.300,0.5091509150915091
0.310,0.5082508250825083
0.320,0.5071507150715071
0.330,0.5059505950595059
0.340,0.5046504650465047
0.350,0.5035503550355036
0.360,0.5026502650265027
0.370,0.5017501750175017
0.380,0.49994999499949994
0.390,0.49824982498249826
0.400,0.4971497149714971
0.410,0.49624962496249625
0.420,0.49484948494849484
0.430,0.49394939493949397
0.440,0.49304930493049304
0.450,0.49204920492049203
0.460,0.49104910491049103
0.470,0.48974897489748975
0.480,0.48854885488548855
0.490,0.4876487648764877
0.500,0.48574857485748574
0.510,0.48534853485348534
0.520,0.48364836483648366
0.530,0.4821482148214821
0.540,0.48064806480648065
0.550,0.48014801480148017
0.560,0.47814781478147816
0.570,0.47694769476947696
0.580,0.47584758475847583
0.590,0.4746474647464746
0.600,0.474047404740474
0.610,0.47294729472947294
0.620,0.47174717471747174
0.630,0.47074707470747074
0.640,0.46974697469746973
0.650,0.46874687468746873
0.660,0.4673467346734673
0.670,0.46644664466446645
0.680,0.46514651465146517
0.690,0.46434643464346437
0.700,0.46354635463546356
0.710,0.46264626462646263
0.720,0.46134613461346136
0.730,0.45934593459345935
0.740,0.45764576457645767
0.750,0.45604560456045606
0.760,0.45534553455345533
0.770,0.45424542454245426
0.780,0.4527452745274527
0.790,0.4513451345134513
0.800,0.45014501450145017
0.810,0.44894489448944896
0.820,0.44764476447644763
0.830,0.44634463446344635
0.840,0.4454445444544454
0.850,0.44394439443944395
0.860,0.44324432443244327
0.870,0.44234423442344234
0.880,0.44144414441444146
0.890,0.44024402440244026
0.900,0.4389438943894389
0.910,0.4377437743774377
0.920,0.4373437343734373
0.930,0.43624362436243624
0.940,0.43534353435343537
0.950,0.43464346434643464
0.960,0.43354335433543356
0.970,0.43234323432343236
0.980,0.4314431443144314
0.990,0.4296429642964296
1.000,0.42824282428242827
1.010,0.42714271427142714
1.020,0.42614261426142613
1.030,0.42504250425042506
1.040,0.4239423942394239
1.050,0.42244224422442245
1.060,0.42064206420642064
1.070,0.41944194419441944
1.080,0.41774177417741776
1.090,0.41654165416541655
1.100,0.41514151415141515
1.110,0.4142414241424142
1.120,0.41264126412641267
1.130,0.41114111411141113
1.140,0.41054105410541053
1.150,0.40924092409240925
1.160,0.4079407940794079
1.170,0.40624062406240624
1.180,0.40544054405440544
1.190,0.40394039403940396
1.200,0.40274027402740276
1.210,0.4014401440144014
1.220,0.3998399839983998
1.230,0.39843984398439847
1.240,0.39763976397639766
1.250,0.39673967396739673
1.260,0.39573957395739573
1.270,0.39443944394439445
1.280,0.3933393339333933
1.290,0.3923392339233923
1.300,0.39143914391439144
1.310,0.38973897389738976
1.320,0.38883888388838883
1.330,0.38803880388038803
1.340,0.38633863386338635
1.350,0.38473847384738474
1.360,0.3836383638363836
1.370,0.38223822382238226
1.380,0.38143814381438146
1.390,0.38043804380438045
1.400,0.3791379137913791
1.410,0.3781378137813781
1.420,0.37683768376837684
1.430,0.37593759375937597
1.440,0.37513751375137516
1.450,0.37363736373637363
1.460,0.3726372637263726
1.470,0.3708370837083708
1.480,0.3692369236923692
1.490,0.36723672367236726
1.500,0.3659365936593659
1.510,0.3647364736473647
1.520,0.36323632363236324
1.530,0.3617361736173617
1.540,0.36023602360236023
1.550,0.35953595359535956
1.560,0.35853585358535855
1.570,0.35713571357135715
1.580,0.35653565356535655
1.590,0.35593559355935595
1.600,0.3548354835483548
1.610,0.354035403540354
1.620,0.35283528352835286
1.630,0.3509350935093509
1.640,0.34983498349834985
1.650,0.34883488348834885
1.660,0.3475347534753475
1.670,0.34603460346034604
1.680,0.34463446344634463
1.690,0.3428342834283428
1.700,0.3412341234123412
1.710,0.33953395339533954
1.720,0.33793379337933793
1.730,0.33643364336433645
1.740,0.3349334933493349
1.750,0.3339333933393339
1.760,0.3331333133313331
1.770,0.33183318331833184
1.780,0.33083308330833083
1.790,0.32983298329832983
1.800,0.3284328432843284
1.810,0.3274327432743274
1.820,0.3266326632663266
1.830,0.3252325232523252
1.840,0.32353235323532353
1.850,0.3217321732173217
1.860,0.32083208320832085
1.870,0.3195319531953195
1.880,0.31803180318031804
1.890,0.3165316531653165
1.900,0.31573157315731576
1.910,0.31453145314531455
1.920,0.3124312431243124
1.930,0.3112311231123112
1.940,0.30953095309530954
1.950,0.30783078307830786
1.960,0.30663066306630665
1.970,0.30543054305430545
1.980,0.3043304330433043
1.990,0.3027302730273027
2.000,0.30103010301030103
2.010,0.2994299429942994
2.020,0.298029802980298
2.030,0.29672967296729674
2.040,0.29592959295929594
2.050,0.29472947294729473
2.060,0.29282928292829286
2.070,0.29142914291429145
2.080,0.29022902290229025
2.090,0.2889288928892889
2.100,0.28762876287628764
2.110,0.28642864286428643
2.120,0.2842284228422842
2.130,0.2832283228322832
2.140,0.28212821282128214
2.150,0.28092809280928094
2.160,0.27952795279527953
2.170,0.2777277727772777
2.180,0.2763276327632763
2.190,0.27502750275027504
2.200,0.2741274127412741
2.210,0.2729272927292729
2.220,0.27142714271427143
2.230,0.2692269226922692
2.240,0.2676267626762676
2.250,0.2658265826582658
2.260,0.26512651265126513
2.270,0.2636263626362636
2.280,0.26202620262026205
2.290,0.25962596259625964
2.300,0.25822582258225824
2.310,0.2565256525652565
2.320,0.2552255225522552
2.330,0.25372537253725375
2.340,0.2522252225222522
2.350,0.25092509250925094
2.360,0.24912491249124913
2.370,0.24762476247624762
2.380,0.24622462246224622
2.390,0.2446244624462446
2.400,0.24382438243824384
2.410,0.24192419241924193
2.420,0.24022402240224022
2.430,0.23852385238523852
2.440,0.23792379237923791
2.450,0.23622362236223624
2.460,0.23492349234923493
2.470,0.23352335233523352
2.480,0.23172317231723172
2.490,0.23132313231323132
2.500,0.2299229922992299
2.510,0.22902290229022904
2.520,0.22822282228222823
2.530,0.22602260226022602
2.540,0.22492249224922492
2.550,0.22382238223822382
2.560,0.2226222622262226
2.570,0.22052205220522053
2.580,0.21952195219521953
2.590,0.21872187218721872
2.600,0.21762176217621762
2.610,0.21642164216421642
2.620,0.2145214521452145
2.630,0.21322132213221323
2.640,0.21172117211721173
2.650,0.21012101210121012
2.660,0.20892089208920891
2.670,0.207020702070207
2.680,0.207020702070207
2.690,0.20442044204420443
2.700,0.20282028202820282
2.710,0.20142014201420141
2.720,0.20142014201420141
2.730,0.19821982198219823
2.740,0.19611961196119612
2.750,0.1933193319331933
2.760,0.1933193319331933
2.770,0.19171917191719173
2.780,0.19171917191719173
2.790,0.18831883188318832
2.800,0.18681868186818681
2.810,0.18681868186818681
2.820,0.18361836183618363
2.830,0.18361836183618363
2.840,0.17941794179417941
2.850,0.17941794179417941
2.860,0.17941794179417941
2.870,0.17511751175117513
2.880,0.17511751175117513
2.890,0.1707170717071707
2.900,0.1707170717071707
2.910,0.1707170717071707
2.920,0.16591659165916592
2.930,0.16591659165916592
2.940,0.16101610161016103
2.950,0.16101610161016103
2.960,0.16101610161016103
2.970,0.16101610161016103
2.980,0.1556155615561556
2.990,0.1556155615561556
3.000,0.1556155615561556
3.010,0.1556155615561556
3.020,0.1467146714671467
3.030,0.1467146714671467
3.040,0.1467146714671467
3.050,0.1467146714671467
3.060,0.13671367136713672
3.070,0.13671367136713672
3.080,0.13671367136713672
3.090,0.13671367136713672
3.100,0.13671367136713672
3.110,0.13671367136713672
3.120,0.11801180118011802
3.130,0.11801180118011802
3.140,0.11801180118011802
3.150,0.11801180118011802
3.160,0.11801180118011802
3.170,0.11801180118011802
3.180,0.11801180118011802
3.190,0.11801180118011802
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_full/smoothmean_25_025.csv <==
radius,accuracy
0.000,0.8362618566319391
0.010,0.835795366194993
0.020,0.8350178821334162
0.030,0.8337739076348935
0.040,0.83221893951174
0.050,0.8308194682009019
0.060,0.8303529777639559
0.070,0.829109003265433
0.080,0.8278650287669103
0.090,0.8269320478930182
0.100,0.8259990670191261
0.110,0.8247550925206033
0.120,0.824599595708288
0.130,0.8238221116467113
0.140,0.8233556212097652
0.150,0.8219561498989271
0.160,0.8200901881511429
0.170,0.8193127040895661
0.180,0.8185352200279894
0.190,0.8166692582802052
0.200,0.8152697869693671
0.210,0.8130928315969522
0.220,0.8115378634737987
0.230,0.8106048825999067
0.240,0.809360908101384
0.250,0.8088944176644379
0.260,0.8081169336028612
0.270,0.807650443165915
0.280,0.8064064686673923
0.290,0.8053179909811848
0.300,0.8050069973565542
0.310,0.8037630228580314
0.320,0.8032965324210853
0.330,0.8023635515471933
0.340,0.8017415642979319
0.350,0.8000310993624631
0.360,0.8000310993624631
0.370,0.7989426216762556
0.380,0.7983206344269942
0.390,0.7972321567407868
0.400,0.7969211631161561
0.410,0.7952106981806873
0.420,0.7938112268698492
0.430,0.7928782459959571
0.440,0.7917897683097497
0.450,0.7910122842481729
0.460,0.7900793033742808
0.470,0.7882133416264967
0.480,0.7871248639402892
0.490,0.7869693671279738
0.500,0.7855698958171358
0.510,0.7840149276939823
0.520,0.7826154563831441
0.530,0.7818379723215674
0.540,0.7802830041984139
0.550,0.7785725392629451
0.560,0.7779505520136837
0.570,0.7770175711397916
0.580,0.7762400870782149
0.590,0.7756180998289535
0.600,0.7746851189550614
0.610,0.773596641268854
0.620,0.7726636603949619
0.630,0.7720416731457005
0.640,0.770486705022547
0.650,0.769553724148655
0.660,0.7678432592131861
0.670,0.766443787902348
0.680,0.7648888197791945
0.690,0.7631783548437256
0.700,0.7613123930959416
0.710,0.7592909345358421
0.720,0.7582024568496346
0.730,0.7555590110402737
0.740,0.7543150365417509
0.750,0.7519825843570207
0.760,0.7498056289846058
0.770,0.7465401959259835
0.780,0.7412533043072617
0.790,0.7412533043072617
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_full/smoothmean_25_100.csv <==
radius,accuracy
0.000,0.5781784271059994
0.010,0.577556729872552
0.020,0.5770904569474666
0.030,0.5767796083307429
0.040,0.5760024867889338
0.050,0.5756916381722101
0.060,0.5753807895554864
0.070,0.5752253652471246
0.080,0.5747590923220391
0.090,0.5744482437053156
0.100,0.5744482437053156
0.110,0.5738265464718681
0.120,0.5735156978551446
0.130,0.5727385763133354
0.140,0.5724277276966118
0.150,0.5721168790798881
0.160,0.571339757538079
0.170,0.5708734846129935
0.180,0.5702517873795462
0.190,0.5697855144544607
0.200,0.5686975442959279
0.210,0.5685421199875661
0.220,0.5680758470624806
0.230,0.5677649984457569
0.240,0.5663661796705005
0.250,0.5657444824370531
0.260,0.5652782095119677
0.270,0.5652782095119677
0.280,0.5646565122785203
0.290,0.5643456636617967
0.300,0.5638793907367112
0.310,0.5635685421199875
0.320,0.5627914205781784
0.330,0.5621697233447311
0.340,0.5617034504196456
0.350,0.5609263288778364
0.360,0.5604600559527511
0.370,0.5603046316443892
0.380,0.5598383587193037
0.390,0.5587503885607709
0.400,0.5584395399440473
0.410,0.5573515697855145
0.420,0.5567298725520672
0.430,0.5556419023935344
0.440,0.555020205160087
0.450,0.5543985079266397
0.460,0.5534659620764688
0.470,0.5529996891513833
0.480,0.5520671433012123
0.490,0.551445446067765
0.500,0.5511345974510413
0.510,0.5506683245259558
0.520,0.5500466272925085
0.530,0.5497357786757849
0.540,0.5489586571339757
0.550,0.5483369599005284
0.560,0.5483369599005284
0.570,0.5481815355921666
0.580,0.5474044140503574
0.590,0.5466272925085484
0.600,0.5458501709667392
0.610,0.5455393223500156
0.620,0.5449176251165683
0.630,0.5444513521914828
0.640,0.5436742306496736
0.650,0.5435188063413118
0.660,0.5425862604911408
0.670,0.542430836182779
0.680,0.5421199875660553
0.690,0.5419645632576935
0.700,0.541498290332608
0.710,0.541498290332608
0.720,0.5405657444824371
0.730,0.5400994715573516
0.740,0.5391669257071806
0.750,0.5385452284737333
0.760,0.537923531240286
0.770,0.5371464096984768
0.780,0.536990985390115
0.790,0.5363692881566677
0.800,0.5357475909232204
0.810,0.535125893689773
0.820,0.5345041964563257
0.830,0.5335716506061549
0.840,0.5332608019894312
0.850,0.5326391047559839
0.860,0.532483680447622
0.870,0.5312402859807274
0.880,0.5303077401305564
0.890,0.5299968915138328
0.900,0.5296860428971091
0.910,0.5295306185887473
0.920,0.5293751942803855
0.930,0.5287534970469382
0.940,0.5282872241218527
0.950,0.527976375505129
0.960,0.5275101025800435
0.970,0.5273546782716817
0.980,0.5267329810382344
0.990,0.5262667081131489
1.000,0.5254895865713397
1.010,0.5247124650295306
1.020,0.5240907677960833
1.030,0.5237799191793596
1.040,0.5233136462542741
1.050,0.522536524712465
1.060,0.5217594031706559
1.070,0.5205160087037612
1.080,0.519894311470314
1.090,0.5195834628535902
1.100,0.5192726142368667
1.110,0.5184954926950575
1.120,0.5178737954616102
1.130,0.5169412496114393
1.140,0.5164749766863538
1.150,0.5163195523779919
1.160,0.5158532794529065
1.170,0.5146098849860118
1.180,0.5138327634442027
1.190,0.512589368977308
1.200,0.5118122474354989
1.210,0.5115013988187752
1.220,0.5115013988187752
1.230,0.5110351258936898
1.240,0.5104134286602424
1.250,0.5097917314267951
1.260,0.5093254585017096
1.270,0.509014609884986
1.280,0.5082374883431768
1.290,0.5074603668013677
1.300,0.5062169723344732
1.310,0.5052844264843022
1.320,0.5043518806341312
1.330,0.5032639104755984
1.340,0.5024867889337893
1.350,0.5015542430836183
1.360,0.5012433944668946
1.370,0.500932545850171
1.380,0.5
1.390,0.4989120298414672
1.400,0.4984457569163817
1.410,0.49766863537457257
1.420,0.4968915138327634
1.430,0.49580354367423063
1.440,0.49518184644078334
1.450,0.4950264221324215
1.460,0.49409387628225054
1.470,0.49347217904880325
1.480,0.4926950575069941
1.490,0.49129623873173767
1.500,0.49098539011501396
1.510,0.49082996580665217
1.520,0.490052844264843
1.530,0.4892757227230339
1.540,0.4888094497979484
1.550,0.4875660553310538
1.560,0.4870997824059683
1.570,0.48678893378924465
1.580,0.486478085172521
1.590,0.4860118122474355
1.600,0.48585638793907365
1.610,0.48585638793907365
1.620,0.48554553932235
1.630,0.4850792663972645
1.640,0.48461299347217907
1.650,0.48414672054709357
1.660,0.4829033260801989
1.670,0.48274790177183713
1.680,0.481970780230028
1.690,0.4813490829965807
1.700,0.4808828100714952
1.710,0.47963941560460055
1.720,0.47917314267951505
1.730,0.4788622940627914
1.740,0.47792974821262046
1.750,0.4768417780540877
1.760,0.4762200808206403
1.770,0.4757538078955549
1.780,0.4748212620453839
1.790,0.47404414050357474
1.800,0.4735778675784893
1.810,0.4731115946534038
1.820,0.4724898974199565
1.830,0.4714019272614237
1.840,0.4709356543363382
1.850,0.4700031084861672
1.860,0.4690705626359963
1.870,0.46782716816910164
1.880,0.4668946223189307
1.890,0.4664283493938452
1.900,0.46502953061858876
1.910,0.4647186820018651
1.920,0.4642524090767796
1.930,0.4631644389182468
1.940,0.4623873173764377
1.950,0.4617656201429904
1.960,0.4612993472179049
1.970,0.4608330742928194
1.980,0.4602113770593721
1.990,0.4591234069008393
2.000,0.45881255828411566
2.010,0.45741373950885916
2.020,0.4561703450419646
2.030,0.45539322350015543
2.040,0.45383898041653714
2.050,0.45337270749145164
2.060,0.4524401616412807
2.070,0.45104134286602426
2.080,0.4504196456325769
2.090,0.4497979483991296
2.100,0.4490208268573205
2.110,0.44824370531551133
2.120,0.4477774323904259
2.130,0.4473111594653404
2.140,0.44668946223189304
2.150,0.4457569163817221
2.160,0.44544606776499845
2.170,0.44482437053155116
2.180,0.444047248989742
2.190,0.44389182468138016
2.200,0.44327012744793287
2.210,0.4428038545228474
2.220,0.4423375815977619
2.230,0.44187130867267643
2.240,0.44140503574759093
2.250,0.44093876282250544
2.260,0.44031706558905814
2.270,0.43985079266397265
2.280,0.439539944047249
2.290,0.438607398197078
2.300,0.43814112527199256
2.310,0.43783027665526886
2.320,0.4368977308050979
2.330,0.4364314578800124
2.340,0.43612060926328877
2.350,0.43518806341311783
2.360,0.4339446689462232
2.370,0.4333229717127759
2.380,0.43301212309605225
2.390,0.43161330432079575
2.400,0.43145788001243396
2.410,0.4308361827789866
2.420,0.43036990985390117
2.430,0.4300590612371775
2.440,0.4291265153870065
2.450,0.4281939695368356
2.460,0.4272614236866646
2.470,0.4271059993783028
2.480,0.42586260491140815
2.490,0.42539633198632265
2.500,0.42477463475287536
2.510,0.4246192104445135
2.520,0.42430836182778986
2.530,0.4233758159776189
2.540,0.4230649673608952
2.550,0.4225986944358098
2.560,0.4216661485856388
2.570,0.42088902704382963
2.580,0.4199564811936587
2.590,0.41917935965184955
2.600,0.4184022381100404
2.610,0.4177805408765931
2.620,0.41746969225986946
2.630,0.41653714640969847
2.640,0.4152937519428039
2.650,0.4148274790177184
2.660,0.4142057817842711
2.670,0.41358408455082374
2.680,0.41358408455082374
2.690,0.41311781162573824
2.700,0.41202984146720545
2.710,0.41125271992539636
2.720,0.41125271992539636
2.730,0.40969847684177807
2.740,0.4084550823748834
2.750,0.40736711221635064
2.760,0.40736711221635064
2.770,0.40565744482437055
2.780,0.40565744482437055
2.790,0.4037923531240286
2.800,0.4023935343487722
2.810,0.4023935343487722
2.820,0.4003730183400684
2.830,0.4003730183400684
2.840,0.3988187752564501
2.850,0.3988187752564501
2.860,0.3988187752564501
2.870,0.3964874106310227
2.880,0.3964874106310227
2.890,0.3936897730805098
2.900,0.3936897730805098
2.910,0.3936897730805098
2.920,0.3899595896798259
2.930,0.3899595896798259
2.940,0.38778364936276033
2.950,0.38778364936276033
2.960,0.38778364936276033
2.970,0.38778364936276033
2.980,0.38358719303699096
2.990,0.38358719303699096
3.000,0.38358719303699096
3.010,0.38358719303699096
3.020,0.3775256450108797
3.030,0.3775256450108797
3.040,0.3775256450108797
3.050,0.3775256450108797
3.060,0.3723966428349394
3.070,0.3723966428349394
3.080,0.3723966428349394
3.090,0.3723966428349394
3.100,0.3723966428349394
3.110,0.3723966428349394
3.120,0.35980727385763134
3.130,0.35980727385763134
3.140,0.35980727385763134
3.150,0.35980727385763134
3.160,0.35980727385763134
3.170,0.35980727385763134
3.180,0.35980727385763134
3.190,0.35980727385763134
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_full/tikz_ddrs_sigma025.csv <==
0.0	0.738
0.01	0.738
0.02	0.736
0.03	0.734
0.04	0.728
0.05	0.722
0.06	0.716
0.07	0.712
0.08	0.71
0.09	0.704
0.1	0.69
0.11	0.686
0.12	0.68
0.13	0.674
0.14	0.668
0.15	0.66
0.16	0.658
0.17	0.654
0.18	0.652
0.19	0.644
0.2	0.64
0.21	0.634
0.22	0.624
0.23	0.624
0.24	0.618
0.25	0.614
0.26	0.612
0.27	0.608
0.28	0.602
0.29	0.596
0.3	0.594
0.31	0.588
0.32	0.584
0.33	0.582
0.34	0.574
0.35000000000000003	0.572
0.36	0.57
0.37	0.566
0.38	0.564
0.39	0.556
0.4	0.552
0.41000000000000003	0.548
0.42	0.538
0.43	0.538
0.44	0.532
0.45	0.528
0.46	0.526
0.47000000000000003	0.518
0.48	0.516
0.49	0.516
0.5	0.512
0.51	0.508
0.52	0.498
0.53	0.492
0.54	0.49
0.55	0.482
0.56	0.48
0.5700000000000001	0.478
0.58	0.476
0.59	0.47
0.6	0.466
0.61	0.458
0.62	0.458
0.63	0.454
0.64	0.452
0.65	0.448
0.66	0.444
0.67	0.434
0.68	0.428
0.6900000000000001	0.422
0.7000000000000001	0.418
0.71	0.416
0.72	0.412
0.73	0.402
0.74	0.396
0.75	0.392
0.76	0.382
0.77	0.374
0.78	0.368
0.79	0.362
0.8	0.358
0.81	0.348
0.8200000000000001	0.338
0.8300000000000001	0.33
0.84	0.318
0.85	0.306
0.86	0.302
0.87	0.296
0.88	0.29
0.89	0.282
0.9	0.278
0.91	0.26
0.92	0.246
0.93	0.238
0.9400000000000001	0.234
0.9500000000000001	0.228
0.96	0.216
0.97	0.208
0.98	0.198
0.99	0.192
1.0	0.182
1.01	0.156
1.02	0.134
1.03	0.006
1.04	0.002
1.05	0.002
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0
1.1	0.0
1.11	0.0
1.12	0.0
1.1300000000000001	0.0
1.1400000000000001	0.0
1.1500000000000001	0.0
1.16	0.0
1.17	0.0
1.18	0.0
1.19	0.0
1.2	0.0


==> Plots/paper_results/cifar10_full/tikz_ddrs_sigma050.csv <==
0.0	0.618
0.01	0.616
0.02	0.616
0.03	0.612
0.04	0.61
0.05	0.604
0.06	0.602
0.07	0.602
0.08	0.6
0.09	0.6
0.1	0.596
0.11	0.594
0.12	0.588
0.13	0.582
0.14	0.576
0.15	0.572
0.16	0.568
0.17	0.564
0.18	0.56
0.19	0.554
0.2	0.552
0.21	0.55
0.22	0.548
0.23	0.54
0.24	0.536
0.25	0.53
0.26	0.53
0.27	0.53
0.28	0.526
0.29	0.518
0.3	0.516
0.31	0.514
0.32	0.512
0.33	0.506
0.34	0.502
0.35000000000000003	0.5
0.36	0.498
0.37	0.494
0.38	0.488
0.39	0.488
0.4	0.484
0.41000000000000003	0.48
0.42	0.478
0.43	0.474
0.44	0.474
0.45	0.472
0.46	0.472
0.47000000000000003	0.47
0.48	0.464
0.49	0.458
0.5	0.454
0.51	0.454
0.52	0.452
0.53	0.45
0.54	0.44
0.55	0.438
0.56	0.43
0.5700000000000001	0.424
0.58	0.422
0.59	0.416
0.6	0.412
0.61	0.412
0.62	0.41
0.63	0.408
0.64	0.406
0.65	0.4
0.66	0.398
0.67	0.388
0.68	0.386
0.6900000000000001	0.386
0.7000000000000001	0.386
0.71	0.374
0.72	0.37
0.73	0.364
0.74	0.36
0.75	0.354
0.76	0.352
0.77	0.348
0.78	0.346
0.79	0.342
0.8	0.34
0.81	0.338
0.8200000000000001	0.336
0.8300000000000001	0.332
0.84	0.328
0.85	0.322
0.86	0.318
0.87	0.312
0.88	0.31
0.89	0.31
0.9	0.308
0.91	0.306
0.92	0.298
0.93	0.29
0.9400000000000001	0.286
0.9500000000000001	0.284
0.96	0.282
0.97	0.28
0.98	0.278
0.99	0.276
1.0	0.266
1.01	0.264
1.02	0.26
1.03	0.258
1.04	0.254
1.05	0.25
1.06	0.246
1.07	0.24
1.08	0.234
1.09	0.232
1.1	0.232
1.11	0.226
1.12	0.224
1.1300000000000001	0.224
1.1400000000000001	0.22
1.1500000000000001	0.21
1.16	0.21
1.17	0.208
1.18	0.208
1.19	0.204
1.2	0.2
1.21	0.198
1.22	0.198
1.23	0.194
1.24	0.192
1.25	0.19
1.26	0.186
1.27	0.184
1.28	0.182
1.29	0.176
1.3	0.172
1.31	0.172
1.32	0.168
1.33	0.166
1.34	0.16
1.35	0.158
1.36	0.158
1.37	0.158
1.3800000000000001	0.156
1.3900000000000001	0.156
1.4000000000000001	0.156
1.41	0.154
1.42	0.154
1.43	0.15
1.44	0.146
1.45	0.144
1.46	0.138
1.47	0.138
1.48	0.136
1.49	0.136
1.5	0.136
1.51	0.136
1.52	0.128
1.53	0.126
1.54	0.12
1.55	0.118
1.56	0.116
1.57	0.114
1.58	0.114
1.59	0.108
1.6	0.106
1.61	0.104
1.62	0.102
1.6300000000000001	0.102
1.6400000000000001	0.098
1.6500000000000001	0.096
1.6600000000000001	0.094
1.67	0.09
1.68	0.088
1.69	0.086
1.7	0.082
1.71	0.08
1.72	0.076
1.73	0.072
1.74	0.072
1.75	0.068
1.76	0.066
1.77	0.066
1.78	0.066
1.79	0.066
1.8	0.066
1.81	0.066
1.82	0.062
1.83	0.058
1.84	0.054
1.85	0.054
1.86	0.052
1.87	0.046
1.8800000000000001	0.044
1.8900000000000001	0.042
1.9000000000000001	0.04
1.9100000000000001	0.038
1.92	0.036
1.93	0.03
1.94	0.024
1.95	0.022
1.96	0.018
1.97	0.016
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/tikz_ddrs_sigma100.csv <==
0.0	0.462
0.01	0.458
0.02	0.456
0.03	0.454
0.04	0.45
0.05	0.448
0.06	0.442
0.07	0.44
0.08	0.432
0.09	0.428
0.1	0.426
0.11	0.424
0.12	0.424
0.13	0.424
0.14	0.422
0.15	0.422
0.16	0.42
0.17	0.42
0.18	0.42
0.19	0.418
0.2	0.416
0.21	0.412
0.22	0.412
0.23	0.4
0.24	0.398
0.25	0.394
0.26	0.386
0.27	0.384
0.28	0.384
0.29	0.384
0.3	0.382
0.31	0.38
0.32	0.378
0.33	0.374
0.34	0.37
0.35000000000000003	0.364
0.36	0.36
0.37	0.358
0.38	0.356
0.39	0.356
0.4	0.352
0.41000000000000003	0.35
0.42	0.346
0.43	0.344
0.44	0.344
0.45	0.344
0.46	0.344
0.47000000000000003	0.342
0.48	0.336
0.49	0.336
0.5	0.332
0.51	0.33
0.52	0.326
0.53	0.322
0.54	0.32
0.55	0.318
0.56	0.314
0.5700000000000001	0.312
0.58	0.31
0.59	0.306
0.6	0.306
0.61	0.306
0.62	0.306
0.63	0.304
0.64	0.3
0.65	0.298
0.66	0.294
0.67	0.288
0.68	0.286
0.6900000000000001	0.282
0.7000000000000001	0.28
0.71	0.276
0.72	0.276
0.73	0.272
0.74	0.272
0.75	0.268
0.76	0.266
0.77	0.266
0.78	0.266
0.79	0.262
0.8	0.262
0.81	0.262
0.8200000000000001	0.26
0.8300000000000001	0.26
0.84	0.26
0.85	0.256
0.86	0.256
0.87	0.252
0.88	0.252
0.89	0.25
0.9	0.25
0.91	0.248
0.92	0.248
0.93	0.246
0.9400000000000001	0.24
0.9500000000000001	0.238
0.96	0.236
0.97	0.234
0.98	0.23
0.99	0.23
1.0	0.228
1.01	0.228
1.02	0.228
1.03	0.226
1.04	0.226
1.05	0.226
1.06	0.226
1.07	0.224
1.08	0.224
1.09	0.222
1.1	0.22
1.11	0.218
1.12	0.218
1.1300000000000001	0.216
1.1400000000000001	0.208
1.1500000000000001	0.208
1.16	0.206
1.17	0.204
1.18	0.202
1.19	0.2
1.2	0.2
1.21	0.198
1.22	0.196
1.23	0.196
1.24	0.194
1.25	0.194
1.26	0.194
1.27	0.194
1.28	0.194
1.29	0.19
1.3	0.19
1.31	0.19
1.32	0.186
1.33	0.182
1.34	0.18
1.35	0.176
1.36	0.176
1.37	0.176
1.3800000000000001	0.174
1.3900000000000001	0.174
1.4000000000000001	0.172
1.41	0.168
1.42	0.168
1.43	0.166
1.44	0.164
1.45	0.164
1.46	0.164
1.47	0.162
1.48	0.16
1.49	0.154
1.5	0.154
1.51	0.154
1.52	0.152
1.53	0.152
1.54	0.152
1.55	0.152
1.56	0.152
1.57	0.15
1.58	0.15
1.59	0.146
1.6	0.144
1.61	0.144
1.62	0.144
1.6300000000000001	0.142
1.6400000000000001	0.138
1.6500000000000001	0.138
1.6600000000000001	0.134
1.67	0.134
1.68	0.132
1.69	0.132
1.7	0.132
1.71	0.13
1.72	0.126
1.73	0.126
1.74	0.126
1.75	0.122
1.76	0.122
1.77	0.122
1.78	0.122
1.79	0.122
1.8	0.12
1.81	0.12
1.82	0.12
1.83	0.116
1.84	0.116
1.85	0.114
1.86	0.114
1.87	0.112
1.8800000000000001	0.108
1.8900000000000001	0.104
1.9000000000000001	0.104
1.9100000000000001	0.104
1.92	0.1
1.93	0.1
1.94	0.1
1.95	0.098
1.96	0.096
1.97	0.092
1.98	0.09
1.99	0.09
2.0	0.09
2.0100000000000002	0.09
2.02	0.09
2.0300000000000002	0.088
2.04	0.088
2.05	0.078
2.06	0.078
2.07	0.078
2.08	0.078
2.09	0.076
2.1	0.076
2.11	0.074
2.12	0.074
2.13	0.07
2.14	0.066
2.15	0.066
2.16	0.064
2.17	0.062
2.18	0.06
2.19	0.06
2.2	0.06
2.21	0.06
2.22	0.06
2.23	0.056
2.24	0.054
2.25	0.054
2.2600000000000002	0.054
2.27	0.054
2.2800000000000002	0.054
2.29	0.052
2.3000000000000003	0.052
2.31	0.052
2.32	0.052
2.33	0.05
2.34	0.05
2.35	0.048
2.36	0.048
2.37	0.048
2.38	0.048
2.39	0.048
2.4	0.046
2.41	0.046
2.42	0.046
2.43	0.046
2.44	0.046
2.45	0.046
2.46	0.046
2.47	0.046
2.48	0.044
2.49	0.042
2.5	0.042
2.5100000000000002	0.042
2.52	0.042
2.5300000000000002	0.04
2.54	0.04
2.5500000000000003	0.04
2.56	0.04
2.57	0.04
2.58	0.038
2.59	0.038
2.6	0.036
2.61	0.036
2.62	0.036
2.63	0.036
2.64	0.034
2.65	0.034
2.66	0.034
2.67	0.034
2.68	0.034
2.69	0.034
2.7	0.034
2.71	0.032
2.72	0.032
2.73	0.032
2.74	0.032
2.75	0.032
2.7600000000000002	0.032
2.77	0.03
2.7800000000000002	0.03
2.79	0.028
2.8000000000000003	0.026
2.81	0.024
2.82	0.024
2.83	0.022
2.84	0.022
2.85	0.022
2.86	0.022
2.87	0.022
2.88	0.022
2.89	0.022
2.9	0.022
2.91	0.022
2.92	0.022
2.93	0.022
2.94	0.022
2.95	0.022
2.96	0.02
2.97	0.02
2.98	0.02
2.99	0.02
3.0	0.018
3.0100000000000002	0.018
3.02	0.016
3.0300000000000002	0.016
3.04	0.016
3.0500000000000003	0.016
3.06	0.016
3.0700000000000003	0.016
3.08	0.014
3.09	0.014
3.1	0.012
3.11	0.012
3.12	0.012
3.13	0.012
3.14	0.012
3.15	0.012
3.16	0.012
3.17	0.012
3.18	0.012
3.19	0.012
3.2	0.012
3.21	0.012
3.22	0.012
3.23	0.012
3.24	0.012
3.25	0.012
3.2600000000000002	0.012
3.27	0.012
3.2800000000000002	0.01
3.29	0.01
3.3000000000000003	0.01
3.31	0.01
3.3200000000000003	0.008
3.33	0.008
3.34	0.008
3.35	0.008
3.36	0.008
3.37	0.008
3.38	0.008
3.39	0.008
3.4	0.008
3.41	0.008
3.42	0.008
3.43	0.008
3.44	0.008
3.45	0.008
3.46	0.008
3.47	0.008
3.48	0.008
3.49	0.006
3.5	0.006
3.5100000000000002	0.004
3.52	0.004
3.5300000000000002	0.004
3.54	0.004
3.5500000000000003	0.004
3.56	0.004
3.5700000000000003	0.004
3.58	0.004
3.59	0.004
3.6	0.004
3.61	0.004
3.62	0.004
3.63	0.004
3.64	0.004
3.65	0.004
3.66	0.004
3.67	0.004
3.68	0.004
3.69	0.004
3.7	0.004
3.71	0.004
3.72	0.004
3.73	0.004
3.74	0.004
3.75	0.004
3.7600000000000002	0.004
3.77	0.004
3.7800000000000002	0.004
3.79	0.002
3.8000000000000003	0.002
3.81	0.002
3.8200000000000003	0.002
3.83	0.002
3.84	0.002
3.85	0.002
3.86	0.002
3.87	0.002
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmax_macer_sigma025.csv <==
0.0	0.7966223499820337
0.01	0.7955443765720446
0.02	0.7941070786920589
0.03	0.7923104563420769
0.04	0.789795185052102
0.05	0.7876392382321236
0.06	0.7854832914121451
0.07	0.7818900467121811
0.08	0.7800934243621991
0.09	0.7786561264822134
0.1	0.7775781530722242
0.11	0.7747035573122529
0.12	0.7732662594322673
0.13	0.7703916636722961
0.14	0.768595041322314
0.15	0.7675170679123249
0.16	0.7646424721523536
0.17	0.7624865253323752
0.18	0.7599712540424003
0.19	0.7585339561624147
0.2	0.757096658282429
0.21	0.7531440891124686
0.22	0.7506288178224937
0.23	0.7488321954725117
0.24	0.745598275242544
0.25	0.743801652892562
0.26	0.7409270571325908
0.27	0.7384117858426159
0.28	0.7362558390226375
0.29	0.7355371900826446
0.3	0.7326625943226733
0.31	0.7315846209126842
0.32	0.7301473230326986
0.33	0.72799137621272
0.34	0.7240388070427596
0.35000000000000003	0.7215235357527847
0.36	0.7186489399928135
0.37	0.7164929931728351
0.38	0.7121810995328782
0.39	0.7100251527128998
0.4	0.7071505569529285
0.41000000000000003	0.703197987782968
0.42	0.7010420409629896
0.43	0.6996047430830039
0.44	0.6970894717930292
0.45	0.695292849443047
0.46	0.6920589292130794
0.47000000000000003	0.6895436579231046
0.48	0.6877470355731226
0.49	0.6848724398131513
0.5	0.6837944664031621
0.51	0.680201221703198
0.52	0.6758893280632411
0.53	0.6744520301832555
0.54	0.6712181099532878
0.55	0.6672655407833273
0.56	0.6658282429033417
0.5700000000000001	0.660797700323392
0.58	0.6593604024434064
0.59	0.6554078332734459
0.6	0.6532518864534674
0.61	0.6489399928135106
0.62	0.6424721523535752
0.63	0.6403162055335968
0.64	0.6363636363636364
0.65	0.629895795903701
0.66	0.6255839022637442
0.67	0.6216313330937837
0.68	0.6173194394538268
0.6900000000000001	0.6133668702838664
0.7000000000000001	0.6086956521739131
0.71	0.6029464606539705
0.72	0.6015091627739849
0.73	0.5943226733740568
0.74	0.587495508444125
0.75	0.5817463169241825
0.76	0.5752784764642472
0.77	0.5601868487243982
0.78	0.5357527847646425
0.79	0.5357527847646425
0.8	0.0
0.81	0.0
0.8200000000000001	0.0
0.8300000000000001	0.0
0.84	0.0
0.85	0.0
0.86	0.0
0.87	0.0
0.88	0.0
0.89	0.0
0.9	0.0
0.91	0.0
0.92	0.0
0.93	0.0
0.9400000000000001	0.0
0.9500000000000001	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmax_macer_sigma050.csv <==
0.0	0.666
0.01	0.6648
0.02	0.6636
0.03	0.6616
0.04	0.6604
0.05	0.658
0.06	0.6576
0.07	0.6564
0.08	0.656
0.09	0.6532
0.1	0.652
0.11	0.6504
0.12	0.6464
0.13	0.644
0.14	0.6412
0.15	0.6388
0.16	0.6376
0.17	0.636
0.18	0.6328
0.19	0.6316
0.2	0.6308
0.21	0.6296
0.22	0.6288
0.23	0.6272
0.24	0.6248
0.25	0.6224
0.26	0.6204
0.27	0.6172
0.28	0.6164
0.29	0.6132
0.3	0.6096
0.31	0.6068
0.32	0.6056
0.33	0.6044
0.34	0.6028
0.35000000000000003	0.6008
0.36	0.6004
0.37	0.598
0.38	0.5956
0.39	0.5944
0.4	0.5928
0.41000000000000003	0.5912
0.42	0.5912
0.43	0.5908
0.44	0.588
0.45	0.5868
0.46	0.5852
0.47000000000000003	0.5844
0.48	0.5836
0.49	0.5824
0.5	0.5812
0.51	0.5796
0.52	0.5788
0.53	0.5772
0.54	0.5764
0.55	0.5752
0.56	0.5736
0.5700000000000001	0.5716
0.58	0.5696
0.59	0.5668
0.6	0.5636
0.61	0.5608
0.62	0.5588
0.63	0.5568
0.64	0.5556
0.65	0.5536
0.66	0.5508
0.67	0.5488
0.68	0.5468
0.6900000000000001	0.5444
0.7000000000000001	0.5428
0.71	0.5404
0.72	0.5384
0.73	0.5368
0.74	0.5356
0.75	0.534
0.76	0.532
0.77	0.53
0.78	0.5288
0.79	0.5272
0.8	0.5232
0.81	0.5188
0.8200000000000001	0.516
0.8300000000000001	0.5132
0.84	0.5124
0.85	0.5124
0.86	0.5096
0.87	0.5076
0.88	0.5044
0.89	0.5024
0.9	0.5004
0.91	0.498
0.92	0.4952
0.93	0.4936
0.9400000000000001	0.4904
0.9500000000000001	0.4872
0.96	0.4828
0.97	0.48
0.98	0.478
0.99	0.4744
1.0	0.472
1.01	0.4688
1.02	0.4668
1.03	0.464
1.04	0.462
1.05	0.4616
1.06	0.4588
1.07	0.4548
1.08	0.4524
1.09	0.4488
1.1	0.4452
1.11	0.444
1.12	0.4436
1.1300000000000001	0.4412
1.1400000000000001	0.4392
1.1500000000000001	0.436
1.16	0.4324
1.17	0.4292
1.18	0.4248
1.19	0.4212
1.2	0.4184
1.21	0.4156
1.22	0.4132
1.23	0.4108
1.24	0.4076
1.25	0.4044
1.26	0.402
1.27	0.3992
1.28	0.3956
1.29	0.392
1.3	0.3896
1.31	0.3864
1.32	0.3832
1.33	0.3812
1.34	0.3772
1.35	0.3744
1.36	0.3724
1.37	0.368
1.3800000000000001	0.3664
1.3900000000000001	0.364
1.4000000000000001	0.358
1.41	0.3548
1.42	0.3504
1.43	0.3504
1.44	0.3436
1.45	0.3368
1.46	0.3296
1.47	0.3204
1.48	0.3204
1.49	0.3136
1.5	0.3136
1.51	0.2996
1.52	0.2996
1.53	0.2832
1.54	0.2832
1.55	0.2832
1.56	0.254
1.57	0.254
1.58	0.254
1.59	0.254
1.6	0.0
1.61	0.0
1.62	0.0
1.6300000000000001	0.0
1.6400000000000001	0.0
1.6500000000000001	0.0
1.6600000000000001	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.7	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.8	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.8800000000000001	0.0
1.8900000000000001	0.0
1.9000000000000001	0.0
1.9100000000000001	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmax_macer_sigma100.csv <==
0.0	0.448
0.01	0.4464
0.02	0.4444
0.03	0.4436
0.04	0.4432
0.05	0.4416
0.06	0.4404
0.07	0.4388
0.08	0.438
0.09	0.4364
0.1	0.4364
0.11	0.4344
0.12	0.4336
0.13	0.432
0.14	0.4308
0.15	0.43
0.16	0.4284
0.17	0.4268
0.18	0.426
0.19	0.4252
0.2	0.4248
0.21	0.4236
0.22	0.4228
0.23	0.4216
0.24	0.42
0.25	0.4196
0.26	0.4188
0.27	0.4176
0.28	0.4156
0.29	0.4148
0.3	0.4132
0.31	0.412
0.32	0.4108
0.33	0.41
0.34	0.408
0.35000000000000003	0.4076
0.36	0.4068
0.37	0.4052
0.38	0.4044
0.39	0.4044
0.4	0.4024
0.41000000000000003	0.4012
0.42	0.4004
0.43	0.3976
0.44	0.3952
0.45	0.3944
0.46	0.394
0.47000000000000003	0.3932
0.48	0.3924
0.49	0.3908
0.5	0.3908
0.51	0.3888
0.52	0.388
0.53	0.3864
0.54	0.384
0.55	0.3832
0.56	0.3812
0.5700000000000001	0.3804
0.58	0.3784
0.59	0.3776
0.6	0.376
0.61	0.3752
0.62	0.3744
0.63	0.374
0.64	0.3732
0.65	0.3716
0.66	0.3692
0.67	0.3676
0.68	0.366
0.6900000000000001	0.3648
0.7000000000000001	0.3632
0.71	0.3616
0.72	0.36
0.73	0.3592
0.74	0.3584
0.75	0.358
0.76	0.3568
0.77	0.3568
0.78	0.3564
0.79	0.3552
0.8	0.3544
0.81	0.3536
0.8200000000000001	0.3532
0.8300000000000001	0.3524
0.84	0.3516
0.85	0.3508
0.86	0.3504
0.87	0.35
0.88	0.3488
0.89	0.3472
0.9	0.346
0.91	0.3448
0.92	0.342
0.93	0.3416
0.9400000000000001	0.3396
0.9500000000000001	0.3388
0.96	0.338
0.97	0.3368
0.98	0.3356
0.99	0.334
1.0	0.3324
1.01	0.3316
1.02	0.3304
1.03	0.3292
1.04	0.3284
1.05	0.3272
1.06	0.3272
1.07	0.3264
1.08	0.3256
1.09	0.324
1.1	0.3232
1.11	0.3228
1.12	0.322
1.1300000000000001	0.3208
1.1400000000000001	0.32
1.1500000000000001	0.3184
1.16	0.316
1.17	0.3148
1.18	0.3136
1.19	0.3108
1.2	0.3084
1.21	0.3072
1.22	0.3056
1.23	0.3032
1.24	0.302
1.25	0.3008
1.26	0.3
1.27	0.2992
1.28	0.2984
1.29	0.2976
1.3	0.2964
1.31	0.296
1.32	0.2944
1.33	0.2944
1.34	0.2936
1.35	0.292
1.36	0.2904
1.37	0.2892
1.3800000000000001	0.2888
1.3900000000000001	0.288
1.4000000000000001	0.2872
1.41	0.286
1.42	0.2844
1.43	0.2828
1.44	0.2812
1.45	0.28
1.46	0.2792
1.47	0.2772
1.48	0.2768
1.49	0.276
1.5	0.276
1.51	0.276
1.52	0.2752
1.53	0.2748
1.54	0.2736
1.55	0.2732
1.56	0.2724
1.57	0.2716
1.58	0.2708
1.59	0.2704
1.6	0.27
1.61	0.2676
1.62	0.266
1.6300000000000001	0.2652
1.6400000000000001	0.2632
1.6500000000000001	0.2624
1.6600000000000001	0.2608
1.67	0.2592
1.68	0.2576
1.69	0.2556
1.7	0.2544
1.71	0.2544
1.72	0.2536
1.73	0.2532
1.74	0.2524
1.75	0.252
1.76	0.2516
1.77	0.2504
1.78	0.2496
1.79	0.2476
1.8	0.2468
1.81	0.2452
1.82	0.244
1.83	0.2428
1.84	0.242
1.85	0.2416
1.86	0.2408
1.87	0.2392
1.8800000000000001	0.2388
1.8900000000000001	0.2376
1.9000000000000001	0.2352
1.9100000000000001	0.234
1.92	0.2332
1.93	0.2328
1.94	0.232
1.95	0.2308
1.96	0.2304
1.97	0.2288
1.98	0.228
1.99	0.2276
2.0	0.2268
2.0100000000000002	0.2248
2.02	0.224
2.0300000000000002	0.2224
2.04	0.2212
2.05	0.2204
2.06	0.2188
2.07	0.2176
2.08	0.2172
2.09	0.2164
2.1	0.216
2.11	0.214
2.12	0.2124
2.13	0.2108
2.14	0.2092
2.15	0.2084
2.16	0.208
2.17	0.2072
2.18	0.2064
2.19	0.2048
2.2	0.2036
2.21	0.2028
2.22	0.202
2.23	0.2
2.24	0.1992
2.25	0.1984
2.2600000000000002	0.1968
2.27	0.1948
2.2800000000000002	0.1944
2.29	0.1936
2.3000000000000003	0.1932
2.31	0.1924
2.32	0.1912
2.33	0.1896
2.34	0.1884
2.35	0.1876
2.36	0.1848
2.37	0.184
2.38	0.1828
2.39	0.1824
2.4	0.1824
2.41	0.182
2.42	0.1808
2.43	0.1784
2.44	0.1776
2.45	0.1748
2.46	0.1744
2.47	0.1736
2.48	0.172
2.49	0.17
2.5	0.1696
2.5100000000000002	0.1692
2.52	0.1676
2.5300000000000002	0.1656
2.54	0.1648
2.5500000000000003	0.164
2.56	0.1632
2.57	0.1608
2.58	0.1588
2.59	0.158
2.6	0.1576
2.61	0.1564
2.62	0.156
2.63	0.1548
2.64	0.1536
2.65	0.1532
2.66	0.1524
2.67	0.15
2.68	0.15
2.69	0.1492
2.7	0.1468
2.71	0.146
2.72	0.146
2.73	0.144
2.74	0.1412
2.75	0.1396
2.7600000000000002	0.1396
2.77	0.138
2.7800000000000002	0.138
2.79	0.1352
2.8000000000000003	0.1344
2.81	0.1344
2.82	0.1328
2.83	0.1328
2.84	0.1284
2.85	0.1284
2.86	0.1284
2.87	0.126
2.88	0.126
2.89	0.124
2.9	0.124
2.91	0.124
2.92	0.1208
2.93	0.1208
2.94	0.1172
2.95	0.1172
2.96	0.1172
2.97	0.1172
2.98	0.1128
2.99	0.1128
3.0	0.1128
3.0100000000000002	0.1128
3.02	0.1052
3.0300000000000002	0.1052
3.04	0.1052
3.0500000000000003	0.1052
3.06	0.0984
3.0700000000000003	0.0984
3.08	0.0984
3.09	0.0984
3.1	0.0984
3.11	0.0984
3.12	0.0852
3.13	0.0852
3.14	0.0852
3.15	0.0852
3.16	0.0852
3.17	0.0852
3.18	0.0852
3.19	0.0852
3.2	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.2600000000000002	0.0
3.27	0.0
3.2800000000000002	0.0
3.29	0.0
3.3000000000000003	0.0
3.31	0.0
3.3200000000000003	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.4	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.5	0.0
3.5100000000000002	0.0
3.52	0.0
3.5300000000000002	0.0
3.54	0.0
3.5500000000000003	0.0
3.56	0.0
3.5700000000000003	0.0
3.58	0.0
3.59	0.0
3.6	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.7	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.7600000000000002	0.0
3.77	0.0
3.7800000000000002	0.0
3.79	0.0
3.8000000000000003	0.0
3.81	0.0
3.8200000000000003	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmean_macer_sigma025.csv <==
0.0	0.7983839938437861
0.01	0.7983839938437861
0.02	0.7972297037322047
0.03	0.7964601769911505
0.04	0.7956906502500962
0.05	0.7933820700269334
0.06	0.7922277799153521
0.07	0.7914582531742979
0.08	0.7906887264332435
0.09	0.789149672951135
0.1	0.7864563293574451
0.11	0.7845325125048095
0.12	0.7841477491342824
0.13	0.7833782223932282
0.14	0.7822239322816468
0.15	0.7822239322816468
0.16	0.7806848787995383
0.17	0.7799153520584841
0.18	0.7779915352058484
0.19	0.7772220084647942
0.2	0.7760677183532128
0.21	0.7749134282416313
0.22	0.7733743747595229
0.23	0.7718353212774144
0.24	0.7710657945363601
0.25	0.770681031165833
0.26	0.7699115044247787
0.27	0.7687572143131974
0.28	0.7679876875721431
0.29	0.7668333974605618
0.3	0.7664486340900346
0.31	0.7656791073489804
0.32	0.764524817237399
0.33	0.7626010003847634
0.34	0.7622162370142362
0.35000000000000003	0.7606771835321278
0.36	0.7591381300500193
0.37	0.7572143131973836
0.38	0.7560600230858022
0.39	0.7556752597152752
0.4	0.7556752597152752
0.41000000000000003	0.755290496344748
0.42	0.7541362062331666
0.43	0.7529819161215853
0.44	0.7514428626394767
0.45	0.7506733358984224
0.46	0.7487495190457868
0.47000000000000003	0.7475952289342055
0.48	0.7472104655636783
0.49	0.7456714120815698
0.5	0.7445171219699884
0.51	0.74297806848788
0.52	0.7410542516352443
0.53	0.7402847248941901
0.54	0.7387456714120816
0.55	0.7375913813005002
0.56	0.7360523278183917
0.5700000000000001	0.7352828010773375
0.58	0.7352828010773375
0.59	0.7329742208541746
0.6	0.7302808772604849
0.61	0.7291265871489034
0.62	0.727587533666795
0.63	0.7252789534436321
0.64	0.7241246633320508
0.65	0.7214313197383609
0.66	0.7198922662562524
0.67	0.7195075028857253
0.68	0.7179684494036168
0.6900000000000001	0.7160446325509812
0.7000000000000001	0.7148903424393998
0.71	0.7137360523278183
0.72	0.7129665255867641
0.73	0.7110427087341286
0.74	0.7098884186225471
0.75	0.7075798383993844
0.76	0.7048864948056945
0.77	0.7010388611004232
0.78	0.6952674105425164
0.79	0.6952674105425164
0.8	0.0
0.81	0.0
0.8200000000000001	0.0
0.8300000000000001	0.0
0.84	0.0
0.85	0.0
0.86	0.0
0.87	0.0
0.88	0.0
0.89	0.0
0.9	0.0
0.91	0.0
0.92	0.0
0.93	0.0
0.9400000000000001	0.0
0.9500000000000001	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmean_macer_sigma050.csv <==
0.0	0.6692
0.01	0.6684
0.02	0.6684
0.03	0.668
0.04	0.6676
0.05	0.6672
0.06	0.6668
0.07	0.6668
0.08	0.666
0.09	0.6652
0.1	0.6648
0.11	0.664
0.12	0.664
0.13	0.6632
0.14	0.6624
0.15	0.6612
0.16	0.6612
0.17	0.6612
0.18	0.6592
0.19	0.658
0.2	0.6572
0.21	0.6556
0.22	0.6548
0.23	0.654
0.24	0.654
0.25	0.6536
0.26	0.6528
0.27	0.6524
0.28	0.6516
0.29	0.6508
0.3	0.6504
0.31	0.6504
0.32	0.6492
0.33	0.6476
0.34	0.6476
0.35000000000000003	0.6464
0.36	0.646
0.37	0.6448
0.38	0.6444
0.39	0.6444
0.4	0.6436
0.41000000000000003	0.6432
0.42	0.6428
0.43	0.6424
0.44	0.642
0.45	0.6412
0.46	0.64
0.47000000000000003	0.6392
0.48	0.6388
0.49	0.6384
0.5	0.6372
0.51	0.6364
0.52	0.6352
0.53	0.6348
0.54	0.6336
0.55	0.6336
0.56	0.632
0.5700000000000001	0.6316
0.58	0.6312
0.59	0.6308
0.6	0.6296
0.61	0.6288
0.62	0.628
0.63	0.6272
0.64	0.6264
0.65	0.626
0.66	0.6248
0.67	0.6244
0.68	0.6236
0.6900000000000001	0.6224
0.7000000000000001	0.622
0.71	0.6212
0.72	0.6204
0.73	0.62
0.74	0.62
0.75	0.6184
0.76	0.6176
0.77	0.6164
0.78	0.6156
0.79	0.6152
0.8	0.6148
0.81	0.6148
0.8200000000000001	0.6148
0.8300000000000001	0.6144
0.84	0.6132
0.85	0.6128
0.86	0.612
0.87	0.6112
0.88	0.6104
0.89	0.6096
0.9	0.6088
0.91	0.608
0.92	0.608
0.93	0.6072
0.9400000000000001	0.6064
0.9500000000000001	0.6056
0.96	0.6048
0.97	0.6044
0.98	0.6036
0.99	0.6032
1.0	0.6028
1.01	0.602
1.02	0.6008
1.03	0.6004
1.04	0.5992
1.05	0.5988
1.06	0.5976
1.07	0.5972
1.08	0.594
1.09	0.5932
1.1	0.5924
1.11	0.5916
1.12	0.5912
1.1300000000000001	0.5904
1.1400000000000001	0.59
1.1500000000000001	0.5884
1.16	0.588
1.17	0.588
1.18	0.586
1.19	0.5852
1.2	0.5844
1.21	0.5828
1.22	0.582
1.23	0.5808
1.24	0.5788
1.25	0.578
1.26	0.5776
1.27	0.5768
1.28	0.5764
1.29	0.5752
1.3	0.574
1.31	0.572
1.32	0.5712
1.33	0.5696
1.34	0.5692
1.35	0.5684
1.36	0.5676
1.37	0.5668
1.3800000000000001	0.566
1.3900000000000001	0.5656
1.4000000000000001	0.5644
1.41	0.562
1.42	0.5608
1.43	0.5608
1.44	0.5604
1.45	0.5584
1.46	0.5556
1.47	0.5532
1.48	0.5532
1.49	0.548
1.5	0.548
1.51	0.5436
1.52	0.5436
1.53	0.5368
1.54	0.5368
1.55	0.5368
1.56	0.5268
1.57	0.5268
1.58	0.5268
1.59	0.5268
1.6	0.0
1.61	0.0
1.62	0.0
1.6300000000000001	0.0
1.6400000000000001	0.0
1.6500000000000001	0.0
1.6600000000000001	0.0
1.67	0.0
1.68	0.0
1.69	0.0
1.7	0.0
1.71	0.0
1.72	0.0
1.73	0.0
1.74	0.0
1.75	0.0
1.76	0.0
1.77	0.0
1.78	0.0
1.79	0.0
1.8	0.0
1.81	0.0
1.82	0.0
1.83	0.0
1.84	0.0
1.85	0.0
1.86	0.0
1.87	0.0
1.8800000000000001	0.0
1.8900000000000001	0.0
1.9000000000000001	0.0
1.9100000000000001	0.0
1.92	0.0
1.93	0.0
1.94	0.0
1.95	0.0
1.96	0.0
1.97	0.0
1.98	0.0
1.99	0.0
2.0	0.0


==> Plots/paper_results/cifar10_full/tikz_smoothmean_macer_sigma100.csv <==
0.0	0.4564
0.01	0.4564
0.02	0.456
0.03	0.4556
0.04	0.4548
0.05	0.4548
0.06	0.454
0.07	0.4536
0.08	0.4532
0.09	0.4524
0.1	0.452
0.11	0.4512
0.12	0.4508
0.13	0.4508
0.14	0.45
0.15	0.4496
0.16	0.4496
0.17	0.4496
0.18	0.4496
0.19	0.4496
0.2	0.4492
0.21	0.448
0.22	0.448
0.23	0.448
0.24	0.4476
0.25	0.446
0.26	0.444
0.27	0.4428
0.28	0.4416
0.29	0.4412
0.3	0.4404
0.31	0.4404
0.32	0.4396
0.33	0.4392
0.34	0.4388
0.35000000000000003	0.4388
0.36	0.4388
0.37	0.438
0.38	0.4376
0.39	0.4368
0.4	0.4368
0.41000000000000003	0.436
0.42	0.436
0.43	0.4356
0.44	0.4352
0.45	0.4348
0.46	0.4344
0.47000000000000003	0.4344
0.48	0.434
0.49	0.4336
0.5	0.4332
0.51	0.4332
0.52	0.4324
0.53	0.4316
0.54	0.4316
0.55	0.4312
0.56	0.4308
0.5700000000000001	0.43
0.58	0.43
0.59	0.43
0.6	0.43
0.61	0.43
0.62	0.43
0.63	0.4292
0.64	0.4288
0.65	0.4284
0.66	0.4284
0.67	0.428
0.68	0.4276
0.6900000000000001	0.4276
0.7000000000000001	0.4264
0.71	0.426
0.72	0.4252
0.73	0.4252
0.74	0.4248
0.75	0.4232
0.76	0.4228
0.77	0.4224
0.78	0.422
0.79	0.4212
0.8	0.4208
0.81	0.4208
0.8200000000000001	0.4204
0.8300000000000001	0.4204
0.84	0.42
0.85	0.4196
0.86	0.4196
0.87	0.4196
0.88	0.4192
0.89	0.4184
0.9	0.4184
0.91	0.4176
0.92	0.4172
0.93	0.4172
0.9400000000000001	0.4168
0.9500000000000001	0.4168
0.96	0.4164
0.97	0.416
0.98	0.4152
0.99	0.4148
1.0	0.4144
1.01	0.4144
1.02	0.4136
1.03	0.4136
1.04	0.4132
1.05	0.4132
1.06	0.4128
1.07	0.4124
1.08	0.412
1.09	0.4112
1.1	0.4108
1.11	0.4108
1.12	0.4104
1.1300000000000001	0.4104
1.1400000000000001	0.41
1.1500000000000001	0.4092
1.16	0.4088
1.17	0.4084
1.18	0.408
1.19	0.408
1.2	0.4076
1.21	0.4072
1.22	0.4072
1.23	0.4072
1.24	0.4064
1.25	0.406
1.26	0.4056
1.27	0.4056
1.28	0.4044
1.29	0.4044
1.3	0.4044
1.31	0.4044
1.32	0.4044
1.33	0.404
1.34	0.4032
1.35	0.4028
1.36	0.4024
1.37	0.4024
1.3800000000000001	0.4024
1.3900000000000001	0.402
1.4000000000000001	0.4016
1.41	0.4012
1.42	0.4008
1.43	0.4008
1.44	0.4008
1.45	0.4008
1.46	0.4
1.47	0.4
1.48	0.3996
1.49	0.3992
1.5	0.3988
1.51	0.3988
1.52	0.3984
1.53	0.3984
1.54	0.3976
1.55	0.3976
1.56	0.3972
1.57	0.3972
1.58	0.3972
1.59	0.396
1.6	0.3952
1.61	0.3952
1.62	0.3948
1.6300000000000001	0.394
1.6400000000000001	0.3924
1.6500000000000001	0.3924
1.6600000000000001	0.392
1.67	0.3916
1.68	0.3908
1.69	0.3904
1.7	0.39
1.71	0.39
1.72	0.3892
1.73	0.3884
1.74	0.3868
1.75	0.3868
1.76	0.3864
1.77	0.3864
1.78	0.3856
1.79	0.3844
1.8	0.3844
1.81	0.384
1.82	0.384
1.83	0.3824
1.84	0.3816
1.85	0.3816
1.86	0.3812
1.87	0.3804
1.8800000000000001	0.3796
1.8900000000000001	0.3792
1.9000000000000001	0.3792
1.9100000000000001	0.3792
1.92	0.3792
1.93	0.3788
1.94	0.378
1.95	0.378
1.96	0.3776
1.97	0.3776
1.98	0.3768
1.99	0.3764
2.0	0.3752
2.0100000000000002	0.3752
2.02	0.3748
2.0300000000000002	0.3744
2.04	0.3744
2.05	0.3744
2.06	0.374
2.07	0.374
2.08	0.3736
2.09	0.3736
2.1	0.3716
2.11	0.3712
2.12	0.3696
2.13	0.3696
2.14	0.3692
2.15	0.3688
2.16	0.3684
2.17	0.3684
2.18	0.3684
2.19	0.3684
2.2	0.3676
2.21	0.3668
2.22	0.3668
2.23	0.3668
2.24	0.366
2.25	0.3652
2.2600000000000002	0.3644
2.27	0.3632
2.2800000000000002	0.3628
2.29	0.362
2.3000000000000003	0.362
2.31	0.3608
2.32	0.36
2.33	0.36
2.34	0.36
2.35	0.36
2.36	0.3596
2.37	0.3592
2.38	0.3588
2.39	0.3588
2.4	0.3584
2.41	0.358
2.42	0.3576
2.43	0.3572
2.44	0.3572
2.45	0.3568
2.46	0.3568
2.47	0.3564
2.48	0.3556
2.49	0.3548
2.5	0.3544
2.5100000000000002	0.3544
2.52	0.354
2.5300000000000002	0.3532
2.54	0.3528
2.5500000000000003	0.3516
2.56	0.3508
2.57	0.3508
2.58	0.35
2.59	0.35
2.6	0.3496
2.61	0.3496
2.62	0.3496
2.63	0.3488
2.64	0.3484
2.65	0.348
2.66	0.348
2.67	0.3476
2.68	0.3476
2.69	0.3472
2.7	0.3464
2.71	0.3456
2.72	0.3456
2.73	0.3436
2.74	0.3432
2.75	0.342
2.7600000000000002	0.342
2.77	0.3412
2.7800000000000002	0.3412
2.79	0.3404
2.8000000000000003	0.34
2.81	0.34
2.82	0.3396
2.83	0.3396
2.84	0.3392
2.85	0.3392
2.86	0.3392
2.87	0.338
2.88	0.338
2.89	0.3364
2.9	0.3364
2.91	0.3364
2.92	0.3344
2.93	0.3344
2.94	0.3324
2.95	0.3324
2.96	0.3324
2.97	0.3324
2.98	0.33
2.99	0.33
3.0	0.33
3.0100000000000002	0.33
3.02	0.3272
3.0300000000000002	0.3272
3.04	0.3272
3.0500000000000003	0.3272
3.06	0.322
3.0700000000000003	0.322
3.08	0.322
3.09	0.322
3.1	0.322
3.11	0.322
3.12	0.3128
3.13	0.3128
3.14	0.3128
3.15	0.3128
3.16	0.3128
3.17	0.3128
3.18	0.3128
3.19	0.3128
3.2	0.0
3.21	0.0
3.22	0.0
3.23	0.0
3.24	0.0
3.25	0.0
3.2600000000000002	0.0
3.27	0.0
3.2800000000000002	0.0
3.29	0.0
3.3000000000000003	0.0
3.31	0.0
3.3200000000000003	0.0
3.33	0.0
3.34	0.0
3.35	0.0
3.36	0.0
3.37	0.0
3.38	0.0
3.39	0.0
3.4	0.0
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.0
3.5	0.0
3.5100000000000002	0.0
3.52	0.0
3.5300000000000002	0.0
3.54	0.0
3.5500000000000003	0.0
3.56	0.0
3.5700000000000003	0.0
3.58	0.0
3.59	0.0
3.6	0.0
3.61	0.0
3.62	0.0
3.63	0.0
3.64	0.0
3.65	0.0
3.66	0.0
3.67	0.0
3.68	0.0
3.69	0.0
3.7	0.0
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.0
3.75	0.0
3.7600000000000002	0.0
3.77	0.0
3.7800000000000002	0.0
3.79	0.0
3.8000000000000003	0.0
3.81	0.0
3.8200000000000003	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.0
3.89	0.0
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.0
3.96	0.0
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_025_random.csv <==
radius,accuracy
0.000,0.852
0.010,0.85
0.020,0.85
0.030,0.85
0.040,0.848
0.050,0.846
0.060,0.846
0.070,0.846
0.080,0.842
0.090,0.842
0.100,0.84
0.110,0.838
0.120,0.834
0.130,0.834
0.140,0.83
0.150,0.828
0.160,0.828
0.170,0.826
0.180,0.822
0.190,0.816
0.200,0.812
0.210,0.808
0.220,0.804
0.230,0.802
0.240,0.8
0.250,0.798
0.260,0.796
0.270,0.792
0.280,0.792
0.290,0.792
0.300,0.788
0.310,0.788
0.320,0.788
0.330,0.784
0.340,0.784
0.350,0.784
0.360,0.782
0.370,0.778
0.380,0.778
0.390,0.778
0.400,0.776
0.410,0.774
0.420,0.772
0.430,0.768
0.440,0.768
0.450,0.766
0.460,0.758
0.470,0.754
0.480,0.75
0.490,0.75
0.500,0.746
0.510,0.744
0.520,0.744
0.530,0.744
0.540,0.744
0.550,0.742
0.560,0.74
0.570,0.738
0.580,0.736
0.590,0.73
0.600,0.724
0.610,0.722
0.620,0.718
0.630,0.714
0.640,0.702
0.650,0.698
0.660,0.696
0.670,0.694
0.680,0.688
0.690,0.684
0.700,0.676
0.710,0.666
0.720,0.666
0.730,0.658
0.740,0.658
0.750,0.656
0.760,0.652
0.770,0.648
0.780,0.646
0.790,0.644
0.800,0.644
0.810,0.64
0.820,0.632
0.830,0.63
0.840,0.624
0.850,0.618
0.860,0.612
0.870,0.608
0.880,0.604
0.890,0.6
0.900,0.598
0.910,0.596
0.920,0.592
0.930,0.582
0.940,0.562
0.950,0.562
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_025_uniform.csv <==
radius,accuracy
0.000,0.846
0.010,0.846
0.020,0.844
0.030,0.844
0.040,0.842
0.050,0.84
0.060,0.84
0.070,0.84
0.080,0.838
0.090,0.836
0.100,0.836
0.110,0.832
0.120,0.83
0.130,0.83
0.140,0.828
0.150,0.826
0.160,0.826
0.170,0.824
0.180,0.82
0.190,0.818
0.200,0.808
0.210,0.806
0.220,0.806
0.230,0.804
0.240,0.802
0.250,0.8
0.260,0.8
0.270,0.8
0.280,0.794
0.290,0.792
0.300,0.788
0.310,0.784
0.320,0.784
0.330,0.784
0.340,0.784
0.350,0.784
0.360,0.782
0.370,0.778
0.380,0.776
0.390,0.776
0.400,0.774
0.410,0.766
0.420,0.764
0.430,0.764
0.440,0.764
0.450,0.764
0.460,0.758
0.470,0.754
0.480,0.754
0.490,0.746
0.500,0.746
0.510,0.744
0.520,0.742
0.530,0.738
0.540,0.738
0.550,0.734
0.560,0.73
0.570,0.726
0.580,0.714
0.590,0.714
0.600,0.712
0.610,0.708
0.620,0.706
0.630,0.704
0.640,0.696
0.650,0.696
0.660,0.694
0.670,0.69
0.680,0.678
0.690,0.676
0.700,0.674
0.710,0.674
0.720,0.672
0.730,0.668
0.740,0.666
0.750,0.664
0.760,0.656
0.770,0.654
0.780,0.65
0.790,0.644
0.800,0.638
0.810,0.634
0.820,0.63
0.830,0.628
0.840,0.618
0.850,0.616
0.860,0.608
0.870,0.602
0.880,0.598
0.890,0.59
0.900,0.584
0.910,0.584
0.920,0.574
0.930,0.56
0.940,0.534
0.950,0.534
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_050_random.csv <==
radius,accuracy
0.000,0.73
0.010,0.73
0.020,0.728
0.030,0.728
0.040,0.728
0.050,0.728
0.060,0.724
0.070,0.722
0.080,0.722
0.090,0.72
0.100,0.72
0.110,0.718
0.120,0.716
0.130,0.714
0.140,0.712
0.150,0.712
0.160,0.712
0.170,0.712
0.180,0.708
0.190,0.704
0.200,0.702
0.210,0.7
0.220,0.7
0.230,0.7
0.240,0.698
0.250,0.696
0.260,0.694
0.270,0.69
0.280,0.688
0.290,0.688
0.300,0.688
0.310,0.682
0.320,0.682
0.330,0.678
0.340,0.678
0.350,0.678
0.360,0.678
0.370,0.678
0.380,0.678
0.390,0.676
0.400,0.67
0.410,0.668
0.420,0.668
0.430,0.664
0.440,0.658
0.450,0.658
0.460,0.658
0.470,0.656
0.480,0.654
0.490,0.65
0.500,0.646
0.510,0.638
0.520,0.634
0.530,0.628
0.540,0.626
0.550,0.626
0.560,0.624
0.570,0.624
0.580,0.622
0.590,0.622
0.600,0.622
0.610,0.62
0.620,0.62
0.630,0.62
0.640,0.62
0.650,0.618
0.660,0.618
0.670,0.616
0.680,0.616
0.690,0.616
0.700,0.612
0.710,0.61
0.720,0.61
0.730,0.608
0.740,0.606
0.750,0.604
0.760,0.6
0.770,0.596
0.780,0.596
0.790,0.594
0.800,0.594
0.810,0.594
0.820,0.592
0.830,0.588
0.840,0.584
0.850,0.582
0.860,0.582
0.870,0.582
0.880,0.578
0.890,0.576
0.900,0.572
0.910,0.572
0.920,0.57
0.930,0.57
0.940,0.566
0.950,0.56
0.960,0.56
0.970,0.556
0.980,0.556
0.990,0.554
1.000,0.55
1.010,0.546
1.020,0.546
1.030,0.544
1.040,0.544
1.050,0.538
1.060,0.538
1.070,0.534
1.080,0.53
1.090,0.53
1.100,0.526
1.110,0.524
1.120,0.524
1.130,0.52
1.140,0.518
1.150,0.518
1.160,0.516
1.170,0.514
1.180,0.514
1.190,0.512
1.200,0.508
1.210,0.506
1.220,0.5
1.230,0.494
1.240,0.492
1.250,0.49
1.260,0.49
1.270,0.486
1.280,0.484
1.290,0.484
1.300,0.476
1.310,0.474
1.320,0.472
1.330,0.47
1.340,0.468
1.350,0.462
1.360,0.458
1.370,0.458
1.380,0.458
1.390,0.458
1.400,0.456
1.410,0.454
1.420,0.45
1.430,0.45
1.440,0.45
1.450,0.45
1.460,0.448
1.470,0.444
1.480,0.444
1.490,0.442
1.500,0.438
1.510,0.436
1.520,0.434
1.530,0.43
1.540,0.428
1.550,0.422
1.560,0.418
1.570,0.418
1.580,0.414
1.590,0.414
1.600,0.412
1.610,0.406
1.620,0.402
1.630,0.398
1.640,0.396
1.650,0.39
1.660,0.39
1.670,0.382
1.680,0.378
1.690,0.376
1.700,0.372
1.710,0.372
1.720,0.366
1.730,0.36
1.740,0.36
1.750,0.36
1.760,0.36
1.770,0.356
1.780,0.35
1.790,0.346
1.800,0.342
1.810,0.338
1.820,0.338
1.830,0.33
1.840,0.33
1.850,0.314
1.860,0.314
1.870,0.276
1.880,0.276
1.890,0.276
1.900,0.276
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_050_uniform.csv <==
radius,accuracy
0.000,0.736
0.010,0.736
0.020,0.734
0.030,0.732
0.040,0.732
0.050,0.728
0.060,0.726
0.070,0.726
0.080,0.726
0.090,0.724
0.100,0.72
0.110,0.718
0.120,0.718
0.130,0.718
0.140,0.712
0.150,0.712
0.160,0.71
0.170,0.708
0.180,0.704
0.190,0.702
0.200,0.702
0.210,0.702
0.220,0.702
0.230,0.698
0.240,0.692
0.250,0.692
0.260,0.692
0.270,0.692
0.280,0.69
0.290,0.684
0.300,0.682
0.310,0.678
0.320,0.672
0.330,0.668
0.340,0.668
0.350,0.666
0.360,0.666
0.370,0.662
0.380,0.662
0.390,0.658
0.400,0.658
0.410,0.654
0.420,0.652
0.430,0.648
0.440,0.648
0.450,0.648
0.460,0.642
0.470,0.64
0.480,0.636
0.490,0.634
0.500,0.632
0.510,0.632
0.520,0.628
0.530,0.626
0.540,0.626
0.550,0.624
0.560,0.624
0.570,0.624
0.580,0.624
0.590,0.624
0.600,0.624
0.610,0.618
0.620,0.618
0.630,0.616
0.640,0.616
0.650,0.616
0.660,0.614
0.670,0.612
0.680,0.612
0.690,0.612
0.700,0.61
0.710,0.606
0.720,0.606
0.730,0.604
0.740,0.602
0.750,0.594
0.760,0.592
0.770,0.59
0.780,0.586
0.790,0.584
0.800,0.584
0.810,0.578
0.820,0.576
0.830,0.574
0.840,0.574
0.850,0.57
0.860,0.57
0.870,0.568
0.880,0.568
0.890,0.568
0.900,0.568
0.910,0.568
0.920,0.566
0.930,0.566
0.940,0.558
0.950,0.558
0.960,0.556
0.970,0.552
0.980,0.55
0.990,0.548
1.000,0.548
1.010,0.548
1.020,0.546
1.030,0.546
1.040,0.542
1.050,0.538
1.060,0.538
1.070,0.534
1.080,0.53
1.090,0.528
1.100,0.528
1.110,0.528
1.120,0.524
1.130,0.522
1.140,0.516
1.150,0.512
1.160,0.51
1.170,0.51
1.180,0.508
1.190,0.506
1.200,0.506
1.210,0.504
1.220,0.502
1.230,0.5
1.240,0.494
1.250,0.494
1.260,0.492
1.270,0.49
1.280,0.49
1.290,0.488
1.300,0.488
1.310,0.486
1.320,0.478
1.330,0.474
1.340,0.472
1.350,0.47
1.360,0.466
1.370,0.462
1.380,0.458
1.390,0.456
1.400,0.452
1.410,0.45
1.420,0.448
1.430,0.444
1.440,0.44
1.450,0.438
1.460,0.438
1.470,0.438
1.480,0.432
1.490,0.43
1.500,0.428
1.510,0.428
1.520,0.426
1.530,0.424
1.540,0.42
1.550,0.416
1.560,0.414
1.570,0.414
1.580,0.412
1.590,0.412
1.600,0.408
1.610,0.408
1.620,0.402
1.630,0.402
1.640,0.396
1.650,0.39
1.660,0.39
1.670,0.382
1.680,0.382
1.690,0.376
1.700,0.37
1.710,0.368
1.720,0.358
1.730,0.356
1.740,0.356
1.750,0.352
1.760,0.35
1.770,0.342
1.780,0.342
1.790,0.342
1.800,0.336
1.810,0.328
1.820,0.328
1.830,0.32
1.840,0.32
1.850,0.306
1.860,0.306
1.870,0.282
1.880,0.282
1.890,0.282
1.900,0.282
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_100_random.csv <==
radius,accuracy
0.000,0.54
0.010,0.536
0.020,0.534
0.030,0.534
0.040,0.532
0.050,0.532
0.060,0.532
0.070,0.532
0.080,0.53
0.090,0.526
0.100,0.526
0.110,0.524
0.120,0.522
0.130,0.52
0.140,0.52
0.150,0.516
0.160,0.516
0.170,0.516
0.180,0.514
0.190,0.514
0.200,0.514
0.210,0.512
0.220,0.506
0.230,0.504
0.240,0.504
0.250,0.502
0.260,0.498
0.270,0.496
0.280,0.496
0.290,0.494
0.300,0.494
0.310,0.492
0.320,0.49
0.330,0.486
0.340,0.486
0.350,0.486
0.360,0.486
0.370,0.484
0.380,0.484
0.390,0.484
0.400,0.484
0.410,0.48
0.420,0.48
0.430,0.478
0.440,0.476
0.450,0.474
0.460,0.474
0.470,0.474
0.480,0.472
0.490,0.472
0.500,0.472
0.510,0.47
0.520,0.47
0.530,0.466
0.540,0.466
0.550,0.462
0.560,0.462
0.570,0.462
0.580,0.46
0.590,0.458
0.600,0.456
0.610,0.454
0.620,0.454
0.630,0.452
0.640,0.452
0.650,0.452
0.660,0.452
0.670,0.45
0.680,0.45
0.690,0.45
0.700,0.45
0.710,0.448
0.720,0.448
0.730,0.446
0.740,0.442
0.750,0.442
0.760,0.44
0.770,0.44
0.780,0.44
0.790,0.44
0.800,0.436
0.810,0.436
0.820,0.436
0.830,0.432
0.840,0.432
0.850,0.432
0.860,0.43
0.870,0.428
0.880,0.428
0.890,0.428
0.900,0.428
0.910,0.426
0.920,0.426
0.930,0.426
0.940,0.424
0.950,0.424
0.960,0.422
0.970,0.422
0.980,0.422
0.990,0.42
1.000,0.418
1.010,0.418
1.020,0.416
1.030,0.416
1.040,0.414
1.050,0.412
1.060,0.412
1.070,0.406
1.080,0.406
1.090,0.404
1.100,0.4
1.110,0.4
1.120,0.4
1.130,0.398
1.140,0.398
1.150,0.396
1.160,0.394
1.170,0.392
1.180,0.392
1.190,0.392
1.200,0.388
1.210,0.382
1.220,0.382
1.230,0.38
1.240,0.376
1.250,0.376
1.260,0.374
1.270,0.374
1.280,0.374
1.290,0.372
1.300,0.372
1.310,0.37
1.320,0.368
1.330,0.368
1.340,0.368
1.350,0.366
1.360,0.366
1.370,0.366
1.380,0.362
1.390,0.358
1.400,0.358
1.410,0.358
1.420,0.358
1.430,0.356
1.440,0.356
1.450,0.354
1.460,0.354
1.470,0.352
1.480,0.352
1.490,0.35
1.500,0.346
1.510,0.342
1.520,0.34
1.530,0.34
1.540,0.34
1.550,0.338
1.560,0.336
1.570,0.334
1.580,0.334
1.590,0.332
1.600,0.33
1.610,0.33
1.620,0.33
1.630,0.328
1.640,0.326
1.650,0.326
1.660,0.326
1.670,0.326
1.680,0.322
1.690,0.32
1.700,0.318
1.710,0.316
1.720,0.312
1.730,0.312
1.740,0.312
1.750,0.312
1.760,0.306
1.770,0.302
1.780,0.302
1.790,0.302
1.800,0.3
1.810,0.298
1.820,0.296
1.830,0.296
1.840,0.296
1.850,0.296
1.860,0.294
1.870,0.29
1.880,0.288
1.890,0.286
1.900,0.286
1.910,0.286
1.920,0.284
1.930,0.284
1.940,0.284
1.950,0.282
1.960,0.28
1.970,0.28
1.980,0.28
1.990,0.274
2.000,0.272
2.010,0.268
2.020,0.268
2.030,0.264
2.040,0.264
2.050,0.264
2.060,0.262
2.070,0.262
2.080,0.262
2.090,0.26
2.100,0.26
2.110,0.258
2.120,0.254
2.130,0.254
2.140,0.254
2.150,0.25
2.160,0.25
2.170,0.25
2.180,0.248
2.190,0.248
2.200,0.248
2.210,0.246
2.220,0.244
2.230,0.244
2.240,0.242
2.250,0.238
2.260,0.236
2.270,0.234
2.280,0.232
2.290,0.23
2.300,0.228
2.310,0.224
2.320,0.222
2.330,0.222
2.340,0.22
2.350,0.218
2.360,0.218
2.370,0.218
2.380,0.218
2.390,0.218
2.400,0.214
2.410,0.212
2.420,0.212
2.430,0.21
2.440,0.21
2.450,0.208
2.460,0.206
2.470,0.206
2.480,0.206
2.490,0.206
2.500,0.206
2.510,0.202
2.520,0.198
2.530,0.196
2.540,0.196
2.550,0.192
2.560,0.192
2.570,0.192
2.580,0.192
2.590,0.19
2.600,0.19
2.610,0.19
2.620,0.19
2.630,0.19
2.640,0.19
2.650,0.19
2.660,0.19
2.670,0.19
2.680,0.19
2.690,0.19
2.700,0.19
2.710,0.188
2.720,0.186
2.730,0.186
2.740,0.184
2.750,0.18
2.760,0.18
2.770,0.18
2.780,0.18
2.790,0.18
2.800,0.178
2.810,0.178
2.820,0.176
2.830,0.176
2.840,0.176
2.850,0.174
2.860,0.172
2.870,0.166
2.880,0.166
2.890,0.166
2.900,0.166
2.910,0.164
2.920,0.162
2.930,0.162
2.940,0.162
2.950,0.158
2.960,0.158
2.970,0.158
2.980,0.158
2.990,0.158
3.000,0.156
3.010,0.156
3.020,0.156
3.030,0.156
3.040,0.154
3.050,0.154
3.060,0.152
3.070,0.152
3.080,0.152
3.090,0.152
3.100,0.152
3.110,0.15
3.120,0.148
3.130,0.148
3.140,0.148
3.150,0.148
3.160,0.144
3.170,0.144
3.180,0.144
3.190,0.14
3.200,0.138
3.210,0.136
3.220,0.136
3.230,0.136
3.240,0.136
3.250,0.136
3.260,0.132
3.270,0.13
3.280,0.126
3.290,0.124
3.300,0.124
3.310,0.122
3.320,0.12
3.330,0.12
3.340,0.12
3.350,0.118
3.360,0.116
3.370,0.114
3.380,0.112
3.390,0.108
3.400,0.108
3.410,0.106
3.420,0.106
3.430,0.106
3.440,0.106
3.450,0.106
3.460,0.106
3.470,0.106
3.480,0.104
3.490,0.104
3.500,0.102
3.510,0.102
3.520,0.102
3.530,0.096
3.540,0.096
3.550,0.09
3.560,0.09
3.570,0.088
3.580,0.088
3.590,0.088
3.600,0.086
3.610,0.086
3.620,0.084
3.630,0.084
3.640,0.084
3.650,0.084
3.660,0.082
3.670,0.082
3.680,0.082
3.690,0.078
3.700,0.078
3.710,0.078
3.720,0.078
3.730,0.078
3.740,0.072
3.750,0.072
3.760,0.072
3.770,0.072
3.780,0.072
3.790,0.072
3.800,0.072
3.810,0.072
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmax_100_uniform.csv <==
radius,accuracy
0.000,0.534
0.010,0.534
0.020,0.534
0.030,0.534
0.040,0.534
0.050,0.534
0.060,0.534
0.070,0.532
0.080,0.53
0.090,0.528
0.100,0.526
0.110,0.526
0.120,0.522
0.130,0.522
0.140,0.522
0.150,0.522
0.160,0.52
0.170,0.52
0.180,0.52
0.190,0.518
0.200,0.516
0.210,0.514
0.220,0.514
0.230,0.512
0.240,0.512
0.250,0.51
0.260,0.508
0.270,0.502
0.280,0.5
0.290,0.498
0.300,0.498
0.310,0.494
0.320,0.494
0.330,0.494
0.340,0.49
0.350,0.488
0.360,0.486
0.370,0.484
0.380,0.484
0.390,0.484
0.400,0.484
0.410,0.484
0.420,0.482
0.430,0.48
0.440,0.478
0.450,0.478
0.460,0.478
0.470,0.478
0.480,0.478
0.490,0.478
0.500,0.476
0.510,0.474
0.520,0.474
0.530,0.474
0.540,0.466
0.550,0.466
0.560,0.464
0.570,0.464
0.580,0.462
0.590,0.462
0.600,0.462
0.610,0.462
0.620,0.462
0.630,0.46
0.640,0.46
0.650,0.46
0.660,0.458
0.670,0.458
0.680,0.456
0.690,0.456
0.700,0.452
0.710,0.45
0.720,0.446
0.730,0.446
0.740,0.44
0.750,0.44
0.760,0.44
0.770,0.438
0.780,0.434
0.790,0.434
0.800,0.434
0.810,0.432
0.820,0.43
0.830,0.43
0.840,0.426
0.850,0.426
0.860,0.424
0.870,0.422
0.880,0.422
0.890,0.42
0.900,0.42
0.910,0.42
0.920,0.42
0.930,0.42
0.940,0.42
0.950,0.42
0.960,0.42
0.970,0.42
0.980,0.42
0.990,0.42
1.000,0.418
1.010,0.416
1.020,0.414
1.030,0.412
1.040,0.41
1.050,0.41
1.060,0.41
1.070,0.41
1.080,0.408
1.090,0.404
1.100,0.402
1.110,0.402
1.120,0.402
1.130,0.4
1.140,0.396
1.150,0.396
1.160,0.394
1.170,0.394
1.180,0.392
1.190,0.392
1.200,0.392
1.210,0.392
1.220,0.39
1.230,0.388
1.240,0.386
1.250,0.384
1.260,0.38
1.270,0.378
1.280,0.376
1.290,0.372
1.300,0.372
1.310,0.37
1.320,0.364
1.330,0.364
1.340,0.364
1.350,0.362
1.360,0.36
1.370,0.36
1.380,0.358
1.390,0.358
1.400,0.356
1.410,0.356
1.420,0.356
1.430,0.356
1.440,0.35
1.450,0.348
1.460,0.346
1.470,0.346
1.480,0.346
1.490,0.346
1.500,0.346
1.510,0.344
1.520,0.344
1.530,0.344
1.540,0.338
1.550,0.338
1.560,0.338
1.570,0.338
1.580,0.334
1.590,0.332
1.600,0.33
1.610,0.324
1.620,0.322
1.630,0.322
1.640,0.318
1.650,0.318
1.660,0.314
1.670,0.312
1.680,0.31
1.690,0.31
1.700,0.31
1.710,0.308
1.720,0.308
1.730,0.306
1.740,0.304
1.750,0.304
1.760,0.304
1.770,0.304
1.780,0.3
1.790,0.298
1.800,0.296
1.810,0.292
1.820,0.288
1.830,0.288
1.840,0.288
1.850,0.286
1.860,0.284
1.870,0.284
1.880,0.282
1.890,0.28
1.900,0.278
1.910,0.276
1.920,0.274
1.930,0.27
1.940,0.27
1.950,0.266
1.960,0.266
1.970,0.266
1.980,0.264
1.990,0.264
2.000,0.264
2.010,0.264
2.020,0.264
2.030,0.262
2.040,0.262
2.050,0.262
2.060,0.26
2.070,0.26
2.080,0.258
2.090,0.256
2.100,0.248
2.110,0.246
2.120,0.246
2.130,0.246
2.140,0.244
2.150,0.244
2.160,0.242
2.170,0.24
2.180,0.238
2.190,0.238
2.200,0.238
2.210,0.238
2.220,0.236
2.230,0.232
2.240,0.23
2.250,0.224
2.260,0.224
2.270,0.224
2.280,0.224
2.290,0.222
2.300,0.222
2.310,0.222
2.320,0.222
2.330,0.218
2.340,0.218
2.350,0.216
2.360,0.214
2.370,0.214
2.380,0.214
2.390,0.212
2.400,0.212
2.410,0.21
2.420,0.21
2.430,0.208
2.440,0.206
2.450,0.206
2.460,0.206
2.470,0.206
2.480,0.202
2.490,0.2
2.500,0.2
2.510,0.198
2.520,0.198
2.530,0.198
2.540,0.198
2.550,0.196
2.560,0.196
2.570,0.196
2.580,0.194
2.590,0.194
2.600,0.19
2.610,0.19
2.620,0.19
2.630,0.19
2.640,0.19
2.650,0.19
2.660,0.188
2.670,0.188
2.680,0.188
2.690,0.186
2.700,0.186
2.710,0.186
2.720,0.182
2.730,0.182
2.740,0.182
2.750,0.18
2.760,0.18
2.770,0.18
2.780,0.178
2.790,0.176
2.800,0.176
2.810,0.176
2.820,0.174
2.830,0.172
2.840,0.172
2.850,0.168
2.860,0.168
2.870,0.168
2.880,0.166
2.890,0.166
2.900,0.164
2.910,0.162
2.920,0.162
2.930,0.162
2.940,0.16
2.950,0.16
2.960,0.16
2.970,0.158
2.980,0.156
2.990,0.156
3.000,0.156
3.010,0.156
3.020,0.154
3.030,0.152
3.040,0.146
3.050,0.146
3.060,0.146
3.070,0.146
3.080,0.146
3.090,0.144
3.100,0.144
3.110,0.144
3.120,0.142
3.130,0.14
3.140,0.138
3.150,0.138
3.160,0.138
3.170,0.136
3.180,0.136
3.190,0.134
3.200,0.134
3.210,0.132
3.220,0.13
3.230,0.13
3.240,0.128
3.250,0.124
3.260,0.12
3.270,0.12
3.280,0.118
3.290,0.118
3.300,0.116
3.310,0.116
3.320,0.116
3.330,0.116
3.340,0.116
3.350,0.112
3.360,0.112
3.370,0.11
3.380,0.11
3.390,0.108
3.400,0.108
3.410,0.108
3.420,0.108
3.430,0.106
3.440,0.106
3.450,0.106
3.460,0.104
3.470,0.104
3.480,0.102
3.490,0.102
3.500,0.102
3.510,0.1
3.520,0.1
3.530,0.096
3.540,0.096
3.550,0.094
3.560,0.094
3.570,0.09
3.580,0.09
3.590,0.09
3.600,0.084
3.610,0.084
3.620,0.082
3.630,0.082
3.640,0.082
3.650,0.082
3.660,0.076
3.670,0.076
3.680,0.076
3.690,0.072
3.700,0.072
3.710,0.072
3.720,0.072
3.730,0.072
3.740,0.07
3.750,0.07
3.760,0.07
3.770,0.07
3.780,0.07
3.790,0.07
3.800,0.07
3.810,0.07
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_025_random.csv <==
radius,accuracy
0.000,0.848
0.010,0.848
0.020,0.846
0.030,0.842
0.040,0.838
0.050,0.838
0.060,0.838
0.070,0.838
0.080,0.838
0.090,0.836
0.100,0.836
0.110,0.836
0.120,0.836
0.130,0.834
0.140,0.832
0.150,0.832
0.160,0.832
0.170,0.832
0.180,0.83
0.190,0.828
0.200,0.826
0.210,0.826
0.220,0.824
0.230,0.824
0.240,0.822
0.250,0.822
0.260,0.822
0.270,0.822
0.280,0.822
0.290,0.822
0.300,0.818
0.310,0.816
0.320,0.816
0.330,0.816
0.340,0.816
0.350,0.814
0.360,0.812
0.370,0.81
0.380,0.81
0.390,0.806
0.400,0.806
0.410,0.806
0.420,0.804
0.430,0.804
0.440,0.802
0.450,0.802
0.460,0.802
0.470,0.8
0.480,0.8
0.490,0.798
0.500,0.798
0.510,0.798
0.520,0.796
0.530,0.794
0.540,0.794
0.550,0.792
0.560,0.792
0.570,0.792
0.580,0.792
0.590,0.79
0.600,0.79
0.610,0.786
0.620,0.784
0.630,0.784
0.640,0.782
0.650,0.782
0.660,0.782
0.670,0.782
0.680,0.782
0.690,0.782
0.700,0.782
0.710,0.778
0.720,0.778
0.730,0.77
0.740,0.77
0.750,0.766
0.760,0.764
0.770,0.76
0.780,0.758
0.790,0.758
0.800,0.758
0.810,0.756
0.820,0.754
0.830,0.754
0.840,0.752
0.850,0.752
0.860,0.752
0.870,0.752
0.880,0.752
0.890,0.752
0.900,0.752
0.910,0.752
0.920,0.75
0.930,0.75
0.940,0.732
0.950,0.732
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_025_uniform.csv <==
radius,accuracy
0.000,0.838
0.010,0.838
0.020,0.834
0.030,0.83
0.040,0.83
0.050,0.83
0.060,0.83
0.070,0.83
0.080,0.83
0.090,0.83
0.100,0.828
0.110,0.828
0.120,0.828
0.130,0.828
0.140,0.826
0.150,0.822
0.160,0.822
0.170,0.822
0.180,0.818
0.190,0.818
0.200,0.818
0.210,0.818
0.220,0.816
0.230,0.816
0.240,0.816
0.250,0.814
0.260,0.814
0.270,0.812
0.280,0.812
0.290,0.812
0.300,0.812
0.310,0.812
0.320,0.81
0.330,0.81
0.340,0.808
0.350,0.808
0.360,0.808
0.370,0.808
0.380,0.808
0.390,0.808
0.400,0.808
0.410,0.806
0.420,0.802
0.430,0.8
0.440,0.798
0.450,0.798
0.460,0.796
0.470,0.796
0.480,0.796
0.490,0.794
0.500,0.794
0.510,0.792
0.520,0.792
0.530,0.79
0.540,0.788
0.550,0.788
0.560,0.788
0.570,0.786
0.580,0.786
0.590,0.786
0.600,0.784
0.610,0.782
0.620,0.782
0.630,0.782
0.640,0.782
0.650,0.78
0.660,0.78
0.670,0.778
0.680,0.778
0.690,0.776
0.700,0.776
0.710,0.776
0.720,0.776
0.730,0.776
0.740,0.774
0.750,0.772
0.760,0.77
0.770,0.77
0.780,0.77
0.790,0.77
0.800,0.768
0.810,0.76
0.820,0.758
0.830,0.758
0.840,0.754
0.850,0.752
0.860,0.75
0.870,0.75
0.880,0.748
0.890,0.748
0.900,0.744
0.910,0.744
0.920,0.744
0.930,0.74
0.940,0.736
0.950,0.736
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_050_random.csv <==
radius,accuracy
0.000,0.742
0.010,0.74
0.020,0.74
0.030,0.74
0.040,0.74
0.050,0.738
0.060,0.734
0.070,0.734
0.080,0.734
0.090,0.734
0.100,0.734
0.110,0.734
0.120,0.734
0.130,0.732
0.140,0.73
0.150,0.73
0.160,0.726
0.170,0.724
0.180,0.724
0.190,0.724
0.200,0.722
0.210,0.722
0.220,0.722
0.230,0.72
0.240,0.72
0.250,0.72
0.260,0.716
0.270,0.714
0.280,0.712
0.290,0.708
0.300,0.708
0.310,0.708
0.320,0.708
0.330,0.708
0.340,0.708
0.350,0.708
0.360,0.708
0.370,0.708
0.380,0.708
0.390,0.708
0.400,0.708
0.410,0.706
0.420,0.704
0.430,0.704
0.440,0.704
0.450,0.7
0.460,0.698
0.470,0.698
0.480,0.696
0.490,0.696
0.500,0.696
0.510,0.696
0.520,0.696
0.530,0.694
0.540,0.692
0.550,0.692
0.560,0.686
0.570,0.686
0.580,0.686
0.590,0.684
0.600,0.682
0.610,0.682
0.620,0.68
0.630,0.678
0.640,0.678
0.650,0.678
0.660,0.674
0.670,0.674
0.680,0.674
0.690,0.672
0.700,0.672
0.710,0.672
0.720,0.67
0.730,0.67
0.740,0.67
0.750,0.67
0.760,0.67
0.770,0.67
0.780,0.67
0.790,0.67
0.800,0.67
0.810,0.67
0.820,0.67
0.830,0.668
0.840,0.668
0.850,0.668
0.860,0.668
0.870,0.668
0.880,0.666
0.890,0.664
0.900,0.664
0.910,0.664
0.920,0.664
0.930,0.664
0.940,0.664
0.950,0.664
0.960,0.664
0.970,0.664
0.980,0.662
0.990,0.662
1.000,0.662
1.010,0.66
1.020,0.658
1.030,0.658
1.040,0.658
1.050,0.658
1.060,0.656
1.070,0.654
1.080,0.652
1.090,0.65
1.100,0.65
1.110,0.648
1.120,0.648
1.130,0.648
1.140,0.648
1.150,0.648
1.160,0.646
1.170,0.646
1.180,0.646
1.190,0.646
1.200,0.646
1.210,0.644
1.220,0.644
1.230,0.644
1.240,0.642
1.250,0.64
1.260,0.638
1.270,0.638
1.280,0.634
1.290,0.634
1.300,0.634
1.310,0.632
1.320,0.63
1.330,0.63
1.340,0.63
1.350,0.63
1.360,0.628
1.370,0.628
1.380,0.628
1.390,0.626
1.400,0.626
1.410,0.626
1.420,0.624
1.430,0.624
1.440,0.622
1.450,0.622
1.460,0.62
1.470,0.62
1.480,0.62
1.490,0.618
1.500,0.618
1.510,0.618
1.520,0.614
1.530,0.612
1.540,0.612
1.550,0.612
1.560,0.612
1.570,0.612
1.580,0.61
1.590,0.61
1.600,0.61
1.610,0.61
1.620,0.61
1.630,0.606
1.640,0.606
1.650,0.602
1.660,0.602
1.670,0.596
1.680,0.594
1.690,0.592
1.700,0.59
1.710,0.588
1.720,0.588
1.730,0.588
1.740,0.586
1.750,0.584
1.760,0.584
1.770,0.582
1.780,0.582
1.790,0.582
1.800,0.576
1.810,0.574
1.820,0.574
1.830,0.564
1.840,0.564
1.850,0.558
1.860,0.558
1.870,0.548
1.880,0.548
1.890,0.548
1.900,0.548
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_050_uniform.csv <==
radius,accuracy
0.000,0.736
0.010,0.736
0.020,0.736
0.030,0.736
0.040,0.736
0.050,0.734
0.060,0.734
0.070,0.734
0.080,0.734
0.090,0.734
0.100,0.734
0.110,0.734
0.120,0.734
0.130,0.73
0.140,0.728
0.150,0.728
0.160,0.728
0.170,0.728
0.180,0.728
0.190,0.728
0.200,0.726
0.210,0.724
0.220,0.724
0.230,0.724
0.240,0.724
0.250,0.724
0.260,0.724
0.270,0.722
0.280,0.722
0.290,0.72
0.300,0.72
0.310,0.718
0.320,0.716
0.330,0.716
0.340,0.714
0.350,0.714
0.360,0.712
0.370,0.71
0.380,0.71
0.390,0.71
0.400,0.708
0.410,0.708
0.420,0.708
0.430,0.708
0.440,0.704
0.450,0.702
0.460,0.702
0.470,0.702
0.480,0.7
0.490,0.7
0.500,0.7
0.510,0.696
0.520,0.694
0.530,0.694
0.540,0.694
0.550,0.694
0.560,0.694
0.570,0.692
0.580,0.69
0.590,0.69
0.600,0.69
0.610,0.688
0.620,0.684
0.630,0.682
0.640,0.682
0.650,0.682
0.660,0.678
0.670,0.678
0.680,0.678
0.690,0.678
0.700,0.678
0.710,0.678
0.720,0.676
0.730,0.674
0.740,0.674
0.750,0.674
0.760,0.672
0.770,0.672
0.780,0.672
0.790,0.672
0.800,0.672
0.810,0.672
0.820,0.672
0.830,0.672
0.840,0.672
0.850,0.672
0.860,0.67
0.870,0.67
0.880,0.67
0.890,0.67
0.900,0.668
0.910,0.668
0.920,0.666
0.930,0.666
0.940,0.666
0.950,0.666
0.960,0.664
0.970,0.664
0.980,0.662
0.990,0.662
1.000,0.66
1.010,0.658
1.020,0.658
1.030,0.658
1.040,0.658
1.050,0.658
1.060,0.656
1.070,0.654
1.080,0.654
1.090,0.654
1.100,0.654
1.110,0.65
1.120,0.65
1.130,0.65
1.140,0.65
1.150,0.648
1.160,0.648
1.170,0.648
1.180,0.648
1.190,0.646
1.200,0.642
1.210,0.642
1.220,0.642
1.230,0.642
1.240,0.642
1.250,0.64
1.260,0.638
1.270,0.638
1.280,0.638
1.290,0.638
1.300,0.638
1.310,0.638
1.320,0.636
1.330,0.636
1.340,0.636
1.350,0.636
1.360,0.634
1.370,0.632
1.380,0.63
1.390,0.628
1.400,0.626
1.410,0.626
1.420,0.622
1.430,0.62
1.440,0.62
1.450,0.62
1.460,0.62
1.470,0.62
1.480,0.618
1.490,0.618
1.500,0.618
1.510,0.612
1.520,0.61
1.530,0.61
1.540,0.608
1.550,0.608
1.560,0.608
1.570,0.608
1.580,0.608
1.590,0.606
1.600,0.604
1.610,0.602
1.620,0.6
1.630,0.6
1.640,0.6
1.650,0.598
1.660,0.598
1.670,0.596
1.680,0.596
1.690,0.594
1.700,0.59
1.710,0.59
1.720,0.59
1.730,0.588
1.740,0.588
1.750,0.588
1.760,0.586
1.770,0.586
1.780,0.586
1.790,0.584
1.800,0.582
1.810,0.578
1.820,0.578
1.830,0.576
1.840,0.576
1.850,0.566
1.860,0.566
1.870,0.548
1.880,0.548
1.890,0.548
1.900,0.548
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_100_random.csv <==
radius,accuracy
0.000,0.574
0.010,0.574
0.020,0.572
0.030,0.57
0.040,0.568
0.050,0.568
0.060,0.568
0.070,0.568
0.080,0.568
0.090,0.568
0.100,0.568
0.110,0.568
0.120,0.566
0.130,0.566
0.140,0.566
0.150,0.564
0.160,0.564
0.170,0.56
0.180,0.56
0.190,0.556
0.200,0.556
0.210,0.556
0.220,0.556
0.230,0.556
0.240,0.556
0.250,0.554
0.260,0.554
0.270,0.552
0.280,0.552
0.290,0.552
0.300,0.552
0.310,0.55
0.320,0.548
0.330,0.546
0.340,0.546
0.350,0.544
0.360,0.542
0.370,0.542
0.380,0.542
0.390,0.542
0.400,0.542
0.410,0.542
0.420,0.542
0.430,0.542
0.440,0.542
0.450,0.542
0.460,0.542
0.470,0.542
0.480,0.542
0.490,0.542
0.500,0.542
0.510,0.542
0.520,0.54
0.530,0.54
0.540,0.54
0.550,0.54
0.560,0.54
0.570,0.54
0.580,0.54
0.590,0.536
0.600,0.536
0.610,0.536
0.620,0.536
0.630,0.536
0.640,0.532
0.650,0.53
0.660,0.528
0.670,0.528
0.680,0.528
0.690,0.524
0.700,0.524
0.710,0.522
0.720,0.522
0.730,0.522
0.740,0.52
0.750,0.52
0.760,0.518
0.770,0.518
0.780,0.516
0.790,0.512
0.800,0.51
0.810,0.506
0.820,0.506
0.830,0.506
0.840,0.506
0.850,0.506
0.860,0.506
0.870,0.506
0.880,0.504
0.890,0.504
0.900,0.502
0.910,0.502
0.920,0.5
0.930,0.496
0.940,0.494
0.950,0.494
0.960,0.492
0.970,0.492
0.980,0.492
0.990,0.49
1.000,0.49
1.010,0.49
1.020,0.488
1.030,0.486
1.040,0.486
1.050,0.486
1.060,0.486
1.070,0.486
1.080,0.486
1.090,0.486
1.100,0.486
1.110,0.486
1.120,0.486
1.130,0.486
1.140,0.486
1.150,0.486
1.160,0.486
1.170,0.486
1.180,0.484
1.190,0.484
1.200,0.484
1.210,0.484
1.220,0.484
1.230,0.484
1.240,0.484
1.250,0.482
1.260,0.478
1.270,0.478
1.280,0.476
1.290,0.476
1.300,0.476
1.310,0.474
1.320,0.472
1.330,0.472
1.340,0.472
1.350,0.47
1.360,0.47
1.370,0.468
1.380,0.468
1.390,0.468
1.400,0.466
1.410,0.466
1.420,0.466
1.430,0.466
1.440,0.466
1.450,0.466
1.460,0.466
1.470,0.466
1.480,0.466
1.490,0.466
1.500,0.466
1.510,0.464
1.520,0.464
1.530,0.464
1.540,0.46
1.550,0.46
1.560,0.46
1.570,0.46
1.580,0.46
1.590,0.46
1.600,0.46
1.610,0.46
1.620,0.46
1.630,0.46
1.640,0.46
1.650,0.46
1.660,0.46
1.670,0.458
1.680,0.458
1.690,0.456
1.700,0.456
1.710,0.456
1.720,0.456
1.730,0.456
1.740,0.456
1.750,0.456
1.760,0.456
1.770,0.456
1.780,0.456
1.790,0.456
1.800,0.456
1.810,0.456
1.820,0.454
1.830,0.452
1.840,0.452
1.850,0.452
1.860,0.452
1.870,0.45
1.880,0.45
1.890,0.45
1.900,0.45
1.910,0.446
1.920,0.446
1.930,0.444
1.940,0.444
1.950,0.444
1.960,0.442
1.970,0.442
1.980,0.442
1.990,0.442
2.000,0.442
2.010,0.442
2.020,0.442
2.030,0.442
2.040,0.442
2.050,0.442
2.060,0.44
2.070,0.44
2.080,0.44
2.090,0.438
2.100,0.438
2.110,0.438
2.120,0.438
2.130,0.436
2.140,0.434
2.150,0.434
2.160,0.432
2.170,0.432
2.180,0.428
2.190,0.428
2.200,0.428
2.210,0.428
2.220,0.428
2.230,0.428
2.240,0.428
2.250,0.428
2.260,0.428
2.270,0.428
2.280,0.426
2.290,0.426
2.300,0.422
2.310,0.422
2.320,0.422
2.330,0.422
2.340,0.422
2.350,0.422
2.360,0.422
2.370,0.422
2.380,0.422
2.390,0.42
2.400,0.42
2.410,0.42
2.420,0.42
2.430,0.42
2.440,0.418
2.450,0.418
2.460,0.418
2.470,0.418
2.480,0.418
2.490,0.412
2.500,0.412
2.510,0.412
2.520,0.41
2.530,0.41
2.540,0.41
2.550,0.41
2.560,0.41
2.570,0.41
2.580,0.408
2.590,0.408
2.600,0.406
2.610,0.406
2.620,0.404
2.630,0.404
2.640,0.402
2.650,0.4
2.660,0.4
2.670,0.398
2.680,0.396
2.690,0.396
2.700,0.396
2.710,0.394
2.720,0.394
2.730,0.394
2.740,0.392
2.750,0.39
2.760,0.39
2.770,0.388
2.780,0.388
2.790,0.386
2.800,0.386
2.810,0.386
2.820,0.384
2.830,0.38
2.840,0.38
2.850,0.38
2.860,0.38
2.870,0.38
2.880,0.378
2.890,0.378
2.900,0.376
2.910,0.374
2.920,0.372
2.930,0.37
2.940,0.37
2.950,0.37
2.960,0.37
2.970,0.37
2.980,0.37
2.990,0.37
3.000,0.37
3.010,0.37
3.020,0.37
3.030,0.37
3.040,0.37
3.050,0.37
3.060,0.366
3.070,0.366
3.080,0.366
3.090,0.364
3.100,0.364
3.110,0.364
3.120,0.364
3.130,0.364
3.140,0.364
3.150,0.362
3.160,0.358
3.170,0.358
3.180,0.356
3.190,0.356
3.200,0.356
3.210,0.354
3.220,0.352
3.230,0.352
3.240,0.348
3.250,0.348
3.260,0.348
3.270,0.348
3.280,0.344
3.290,0.344
3.300,0.342
3.310,0.342
3.320,0.342
3.330,0.34
3.340,0.34
3.350,0.336
3.360,0.334
3.370,0.33
3.380,0.33
3.390,0.33
3.400,0.33
3.410,0.33
3.420,0.33
3.430,0.328
3.440,0.328
3.450,0.328
3.460,0.322
3.470,0.322
3.480,0.32
3.490,0.32
3.500,0.32
3.510,0.318
3.520,0.318
3.530,0.314
3.540,0.314
3.550,0.314
3.560,0.314
3.570,0.312
3.580,0.312
3.590,0.312
3.600,0.312
3.610,0.312
3.620,0.31
3.630,0.31
3.640,0.31
3.650,0.31
3.660,0.304
3.670,0.304
3.680,0.304
3.690,0.302
3.700,0.302
3.710,0.302
3.720,0.302
3.730,0.302
3.740,0.288
3.750,0.288
3.760,0.288
3.770,0.288
3.780,0.288
3.790,0.288
3.800,0.288
3.810,0.288
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_random_unif/smoothmean_100_uniform.csv <==
radius,accuracy
0.000,0.576
0.010,0.576
0.020,0.576
0.030,0.576
0.040,0.576
0.050,0.576
0.060,0.576
0.070,0.576
0.080,0.576
0.090,0.576
0.100,0.576
0.110,0.576
0.120,0.576
0.130,0.572
0.140,0.572
0.150,0.572
0.160,0.572
0.170,0.572
0.180,0.57
0.190,0.568
0.200,0.568
0.210,0.568
0.220,0.568
0.230,0.566
0.240,0.566
0.250,0.562
0.260,0.562
0.270,0.562
0.280,0.562
0.290,0.562
0.300,0.56
0.310,0.56
0.320,0.558
0.330,0.556
0.340,0.556
0.350,0.556
0.360,0.554
0.370,0.554
0.380,0.554
0.390,0.552
0.400,0.552
0.410,0.55
0.420,0.55
0.430,0.548
0.440,0.548
0.450,0.548
0.460,0.544
0.470,0.544
0.480,0.544
0.490,0.544
0.500,0.538
0.510,0.538
0.520,0.538
0.530,0.536
0.540,0.536
0.550,0.536
0.560,0.536
0.570,0.536
0.580,0.536
0.590,0.536
0.600,0.536
0.610,0.536
0.620,0.536
0.630,0.536
0.640,0.536
0.650,0.536
0.660,0.534
0.670,0.534
0.680,0.534
0.690,0.534
0.700,0.534
0.710,0.532
0.720,0.532
0.730,0.532
0.740,0.53
0.750,0.53
0.760,0.528
0.770,0.528
0.780,0.526
0.790,0.526
0.800,0.526
0.810,0.526
0.820,0.524
0.830,0.522
0.840,0.522
0.850,0.52
0.860,0.52
0.870,0.52
0.880,0.518
0.890,0.516
0.900,0.516
0.910,0.516
0.920,0.514
0.930,0.51
0.940,0.51
0.950,0.51
0.960,0.508
0.970,0.506
0.980,0.506
0.990,0.506
1.000,0.504
1.010,0.504
1.020,0.502
1.030,0.502
1.040,0.502
1.050,0.5
1.060,0.5
1.070,0.5
1.080,0.5
1.090,0.498
1.100,0.496
1.110,0.494
1.120,0.494
1.130,0.494
1.140,0.494
1.150,0.492
1.160,0.492
1.170,0.492
1.180,0.492
1.190,0.492
1.200,0.49
1.210,0.49
1.220,0.49
1.230,0.488
1.240,0.488
1.250,0.488
1.260,0.488
1.270,0.488
1.280,0.486
1.290,0.486
1.300,0.486
1.310,0.484
1.320,0.484
1.330,0.484
1.340,0.484
1.350,0.482
1.360,0.482
1.370,0.482
1.380,0.482
1.390,0.482
1.400,0.482
1.410,0.482
1.420,0.48
1.430,0.48
1.440,0.478
1.450,0.478
1.460,0.474
1.470,0.474
1.480,0.47
1.490,0.47
1.500,0.468
1.510,0.468
1.520,0.468
1.530,0.468
1.540,0.466
1.550,0.464
1.560,0.464
1.570,0.464
1.580,0.464
1.590,0.464
1.600,0.464
1.610,0.462
1.620,0.462
1.630,0.462
1.640,0.462
1.650,0.462
1.660,0.458
1.670,0.458
1.680,0.458
1.690,0.458
1.700,0.456
1.710,0.456
1.720,0.456
1.730,0.456
1.740,0.456
1.750,0.456
1.760,0.452
1.770,0.45
1.780,0.448
1.790,0.448
1.800,0.448
1.810,0.448
1.820,0.448
1.830,0.446
1.840,0.444
1.850,0.444
1.860,0.444
1.870,0.444
1.880,0.444
1.890,0.444
1.900,0.444
1.910,0.442
1.920,0.442
1.930,0.442
1.940,0.442
1.950,0.442
1.960,0.442
1.970,0.44
1.980,0.44
1.990,0.44
2.000,0.44
2.010,0.44
2.020,0.44
2.030,0.44
2.040,0.44
2.050,0.44
2.060,0.44
2.070,0.44
2.080,0.436
2.090,0.432
2.100,0.432
2.110,0.428
2.120,0.428
2.130,0.428
2.140,0.428
2.150,0.428
2.160,0.426
2.170,0.426
2.180,0.426
2.190,0.426
2.200,0.426
2.210,0.426
2.220,0.424
2.230,0.424
2.240,0.424
2.250,0.424
2.260,0.422
2.270,0.422
2.280,0.422
2.290,0.42
2.300,0.42
2.310,0.42
2.320,0.42
2.330,0.42
2.340,0.42
2.350,0.42
2.360,0.42
2.370,0.42
2.380,0.416
2.390,0.416
2.400,0.416
2.410,0.416
2.420,0.416
2.430,0.416
2.440,0.416
2.450,0.412
2.460,0.412
2.470,0.412
2.480,0.412
2.490,0.41
2.500,0.41
2.510,0.41
2.520,0.41
2.530,0.41
2.540,0.41
2.550,0.408
2.560,0.408
2.570,0.404
2.580,0.404
2.590,0.402
2.600,0.4
2.610,0.4
2.620,0.4
2.630,0.4
2.640,0.398
2.650,0.398
2.660,0.396
2.670,0.394
2.680,0.392
2.690,0.39
2.700,0.39
2.710,0.39
2.720,0.39
2.730,0.39
2.740,0.39
2.750,0.39
2.760,0.39
2.770,0.39
2.780,0.39
2.790,0.388
2.800,0.386
2.810,0.386
2.820,0.384
2.830,0.384
2.840,0.384
2.850,0.384
2.860,0.384
2.870,0.384
2.880,0.384
2.890,0.384
2.900,0.382
2.910,0.382
2.920,0.382
2.930,0.378
2.940,0.378
2.950,0.376
2.960,0.374
2.970,0.374
2.980,0.374
2.990,0.372
3.000,0.37
3.010,0.366
3.020,0.366
3.030,0.366
3.040,0.366
3.050,0.366
3.060,0.364
3.070,0.36
3.080,0.356
3.090,0.354
3.100,0.352
3.110,0.35
3.120,0.348
3.130,0.348
3.140,0.348
3.150,0.348
3.160,0.348
3.170,0.344
3.180,0.34
3.190,0.34
3.200,0.338
3.210,0.336
3.220,0.336
3.230,0.336
3.240,0.336
3.250,0.336
3.260,0.334
3.270,0.334
3.280,0.33
3.290,0.33
3.300,0.33
3.310,0.33
3.320,0.328
3.330,0.328
3.340,0.328
3.350,0.328
3.360,0.328
3.370,0.328
3.380,0.326
3.390,0.326
3.400,0.324
3.410,0.322
3.420,0.322
3.430,0.322
3.440,0.32
3.450,0.318
3.460,0.316
3.470,0.316
3.480,0.314
3.490,0.314
3.500,0.314
3.510,0.312
3.520,0.312
3.530,0.312
3.540,0.312
3.550,0.31
3.560,0.31
3.570,0.31
3.580,0.31
3.590,0.31
3.600,0.308
3.610,0.308
3.620,0.302
3.630,0.302
3.640,0.302
3.650,0.302
3.660,0.302
3.670,0.302
3.680,0.302
3.690,0.3
3.700,0.3
3.710,0.3
3.720,0.3
3.730,0.3
3.740,0.3
3.750,0.3
3.760,0.3
3.770,0.3
3.780,0.3
3.790,0.3
3.800,0.3
3.810,0.3
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/max_10_025.csv <==
radius,accuracy
0.000,0.842
0.010,0.842
0.020,0.84
0.030,0.84
0.040,0.838
0.050,0.836
0.060,0.836
0.070,0.836
0.080,0.836
0.090,0.834
0.100,0.832
0.110,0.828
0.120,0.822
0.130,0.822
0.140,0.818
0.150,0.816
0.160,0.816
0.170,0.81
0.180,0.81
0.190,0.806
0.200,0.8
0.210,0.8
0.220,0.798
0.230,0.796
0.240,0.792
0.250,0.792
0.260,0.786
0.270,0.782
0.280,0.778
0.290,0.778
0.300,0.776
0.310,0.774
0.320,0.772
0.330,0.768
0.340,0.768
0.350,0.764
0.360,0.76
0.370,0.758
0.380,0.752
0.390,0.748
0.400,0.748
0.410,0.746
0.420,0.744
0.430,0.742
0.440,0.742
0.450,0.742
0.460,0.742
0.470,0.736
0.480,0.732
0.490,0.726
0.500,0.722
0.510,0.72
0.520,0.718
0.530,0.718
0.540,0.714
0.550,0.708
0.560,0.702
0.570,0.696
0.580,0.69
0.590,0.684
0.600,0.68
0.610,0.672
0.620,0.672
0.630,0.664
0.640,0.662
0.650,0.66
0.660,0.658
0.670,0.658
0.680,0.656
0.690,0.652
0.700,0.648
0.710,0.648
0.720,0.642
0.730,0.642
0.740,0.632
0.750,0.632
0.760,0.626
0.770,0.62
0.780,0.612
0.790,0.596
0.800,0.596
0.810,0.574
0.820,0.574
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/max_10_050.csv <==
radius,accuracy
0.000,0.724
0.010,0.724
0.020,0.724
0.030,0.722
0.040,0.722
0.050,0.718
0.060,0.716
0.070,0.712
0.080,0.712
0.090,0.712
0.100,0.71
0.110,0.706
0.120,0.706
0.130,0.706
0.140,0.7
0.150,0.698
0.160,0.698
0.170,0.698
0.180,0.692
0.190,0.692
0.200,0.69
0.210,0.69
0.220,0.688
0.230,0.686
0.240,0.686
0.250,0.68
0.260,0.68
0.270,0.676
0.280,0.674
0.290,0.672
0.300,0.666
0.310,0.666
0.320,0.662
0.330,0.656
0.340,0.652
0.350,0.65
0.360,0.646
0.370,0.646
0.380,0.646
0.390,0.644
0.400,0.642
0.410,0.642
0.420,0.64
0.430,0.638
0.440,0.634
0.450,0.628
0.460,0.624
0.470,0.622
0.480,0.616
0.490,0.614
0.500,0.614
0.510,0.614
0.520,0.612
0.530,0.61
0.540,0.61
0.550,0.61
0.560,0.61
0.570,0.606
0.580,0.604
0.590,0.598
0.600,0.596
0.610,0.594
0.620,0.592
0.630,0.592
0.640,0.592
0.650,0.59
0.660,0.59
0.670,0.586
0.680,0.58
0.690,0.578
0.700,0.576
0.710,0.574
0.720,0.574
0.730,0.574
0.740,0.572
0.750,0.572
0.760,0.57
0.770,0.57
0.780,0.57
0.790,0.566
0.800,0.566
0.810,0.564
0.820,0.562
0.830,0.56
0.840,0.556
0.850,0.548
0.860,0.548
0.870,0.546
0.880,0.544
0.890,0.54
0.900,0.536
0.910,0.53
0.920,0.53
0.930,0.53
0.940,0.528
0.950,0.524
0.960,0.522
0.970,0.522
0.980,0.52
0.990,0.514
1.000,0.512
1.010,0.51
1.020,0.506
1.030,0.502
1.040,0.498
1.050,0.492
1.060,0.492
1.070,0.488
1.080,0.484
1.090,0.482
1.100,0.478
1.110,0.476
1.120,0.474
1.130,0.474
1.140,0.472
1.150,0.47
1.160,0.47
1.170,0.466
1.180,0.464
1.190,0.46
1.200,0.46
1.210,0.46
1.220,0.46
1.230,0.458
1.240,0.456
1.250,0.452
1.260,0.446
1.270,0.442
1.280,0.438
1.290,0.436
1.300,0.432
1.310,0.43
1.320,0.43
1.330,0.424
1.340,0.422
1.350,0.422
1.360,0.422
1.370,0.422
1.380,0.42
1.390,0.42
1.400,0.416
1.410,0.408
1.420,0.4
1.430,0.398
1.440,0.396
1.450,0.396
1.460,0.396
1.470,0.39
1.480,0.39
1.490,0.386
1.500,0.386
1.510,0.382
1.520,0.382
1.530,0.372
1.540,0.372
1.550,0.364
1.560,0.364
1.570,0.364
1.580,0.34
1.590,0.34
1.600,0.34
1.610,0.302
1.620,0.302
1.630,0.302
1.640,0.302
1.650,0.302
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/max_10_100.csv <==
radius,accuracy
0.000,0.522
0.010,0.522
0.020,0.522
0.030,0.522
0.040,0.522
0.050,0.522
0.060,0.52
0.070,0.52
0.080,0.516
0.090,0.514
0.100,0.51
0.110,0.51
0.120,0.51
0.130,0.51
0.140,0.51
0.150,0.506
0.160,0.506
0.170,0.506
0.180,0.504
0.190,0.504
0.200,0.498
0.210,0.496
0.220,0.494
0.230,0.488
0.240,0.488
0.250,0.488
0.260,0.488
0.270,0.486
0.280,0.484
0.290,0.484
0.300,0.48
0.310,0.48
0.320,0.48
0.330,0.48
0.340,0.478
0.350,0.476
0.360,0.476
0.370,0.474
0.380,0.472
0.390,0.472
0.400,0.472
0.410,0.472
0.420,0.472
0.430,0.47
0.440,0.47
0.450,0.47
0.460,0.47
0.470,0.468
0.480,0.466
0.490,0.462
0.500,0.462
0.510,0.462
0.520,0.46
0.530,0.46
0.540,0.458
0.550,0.456
0.560,0.45
0.570,0.448
0.580,0.446
0.590,0.444
0.600,0.444
0.610,0.442
0.620,0.442
0.630,0.438
0.640,0.438
0.650,0.436
0.660,0.428
0.670,0.428
0.680,0.428
0.690,0.428
0.700,0.428
0.710,0.426
0.720,0.422
0.730,0.42
0.740,0.418
0.750,0.418
0.760,0.416
0.770,0.414
0.780,0.414
0.790,0.412
0.800,0.41
0.810,0.408
0.820,0.408
0.830,0.408
0.840,0.408
0.850,0.404
0.860,0.404
0.870,0.404
0.880,0.402
0.890,0.402
0.900,0.4
0.910,0.398
0.920,0.396
0.930,0.394
0.940,0.39
0.950,0.39
0.960,0.388
0.970,0.384
0.980,0.384
0.990,0.384
1.000,0.382
1.010,0.382
1.020,0.38
1.030,0.378
1.040,0.378
1.050,0.376
1.060,0.376
1.070,0.374
1.080,0.372
1.090,0.372
1.100,0.37
1.110,0.364
1.120,0.362
1.130,0.362
1.140,0.362
1.150,0.36
1.160,0.36
1.170,0.36
1.180,0.358
1.190,0.354
1.200,0.352
1.210,0.352
1.220,0.35
1.230,0.346
1.240,0.346
1.250,0.346
1.260,0.344
1.270,0.342
1.280,0.336
1.290,0.334
1.300,0.334
1.310,0.334
1.320,0.334
1.330,0.332
1.340,0.328
1.350,0.328
1.360,0.328
1.370,0.328
1.380,0.326
1.390,0.322
1.400,0.32
1.410,0.318
1.420,0.318
1.430,0.318
1.440,0.316
1.450,0.316
1.460,0.316
1.470,0.316
1.480,0.316
1.490,0.316
1.500,0.316
1.510,0.314
1.520,0.312
1.530,0.31
1.540,0.31
1.550,0.31
1.560,0.31
1.570,0.31
1.580,0.308
1.590,0.308
1.600,0.304
1.610,0.304
1.620,0.298
1.630,0.298
1.640,0.298
1.650,0.298
1.660,0.296
1.670,0.29
1.680,0.29
1.690,0.29
1.700,0.288
1.710,0.286
1.720,0.282
1.730,0.278
1.740,0.278
1.750,0.278
1.760,0.274
1.770,0.27
1.780,0.27
1.790,0.27
1.800,0.266
1.810,0.264
1.820,0.262
1.830,0.26
1.840,0.258
1.850,0.258
1.860,0.256
1.870,0.254
1.880,0.254
1.890,0.252
1.900,0.252
1.910,0.25
1.920,0.25
1.930,0.248
1.940,0.248
1.950,0.246
1.960,0.244
1.970,0.244
1.980,0.244
1.990,0.242
2.000,0.24
2.010,0.24
2.020,0.24
2.030,0.24
2.040,0.234
2.050,0.234
2.060,0.232
2.070,0.226
2.080,0.226
2.090,0.222
2.100,0.22
2.110,0.218
2.120,0.218
2.130,0.216
2.140,0.212
2.150,0.212
2.160,0.212
2.170,0.212
2.180,0.212
2.190,0.212
2.200,0.21
2.210,0.21
2.220,0.206
2.230,0.206
2.240,0.206
2.250,0.204
2.260,0.204
2.270,0.204
2.280,0.202
2.290,0.202
2.300,0.2
2.310,0.198
2.320,0.198
2.330,0.198
2.340,0.196
2.350,0.194
2.360,0.194
2.370,0.194
2.380,0.192
2.390,0.192
2.400,0.192
2.410,0.19
2.420,0.188
2.430,0.188
2.440,0.188
2.450,0.186
2.460,0.186
2.470,0.178
2.480,0.174
2.490,0.17
2.500,0.17
2.510,0.166
2.520,0.166
2.530,0.164
2.540,0.164
2.550,0.164
2.560,0.162
2.570,0.162
2.580,0.16
2.590,0.16
2.600,0.16
2.610,0.156
2.620,0.156
2.630,0.152
2.640,0.15
2.650,0.146
2.660,0.146
2.670,0.144
2.680,0.144
2.690,0.144
2.700,0.144
2.710,0.144
2.720,0.142
2.730,0.138
2.740,0.138
2.750,0.138
2.760,0.138
2.770,0.138
2.780,0.138
2.790,0.138
2.800,0.138
2.810,0.136
2.820,0.136
2.830,0.136
2.840,0.136
2.850,0.136
2.860,0.136
2.870,0.136
2.880,0.136
2.890,0.136
2.900,0.134
2.910,0.134
2.920,0.134
2.930,0.134
2.940,0.134
2.950,0.128
2.960,0.128
2.970,0.128
2.980,0.122
2.990,0.122
3.000,0.122
3.010,0.12
3.020,0.12
3.030,0.12
3.040,0.12
3.050,0.112
3.060,0.112
3.070,0.112
3.080,0.112
3.090,0.104
3.100,0.104
3.110,0.104
3.120,0.104
3.130,0.104
3.140,0.104
3.150,0.09
3.160,0.09
3.170,0.09
3.180,0.09
3.190,0.09
3.200,0.09
3.210,0.09
3.220,0.076
3.230,0.076
3.240,0.076
3.250,0.076
3.260,0.076
3.270,0.076
3.280,0.076
3.290,0.076
3.300,0.076
3.310,0.076
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/mean_10_025.csv <==
radius,accuracy
0.000,0.836
0.010,0.836
0.020,0.834
0.030,0.832
0.040,0.832
0.050,0.832
0.060,0.828
0.070,0.826
0.080,0.824
0.090,0.824
0.100,0.824
0.110,0.824
0.120,0.822
0.130,0.82
0.140,0.818
0.150,0.816
0.160,0.814
0.170,0.814
0.180,0.814
0.190,0.81
0.200,0.81
0.210,0.81
0.220,0.808
0.230,0.802
0.240,0.802
0.250,0.8
0.260,0.796
0.270,0.796
0.280,0.796
0.290,0.796
0.300,0.796
0.310,0.796
0.320,0.794
0.330,0.794
0.340,0.79
0.350,0.79
0.360,0.79
0.370,0.788
0.380,0.788
0.390,0.786
0.400,0.786
0.410,0.786
0.420,0.786
0.430,0.782
0.440,0.78
0.450,0.78
0.460,0.778
0.470,0.778
0.480,0.778
0.490,0.774
0.500,0.77
0.510,0.762
0.520,0.762
0.530,0.758
0.540,0.756
0.550,0.754
0.560,0.754
0.570,0.754
0.580,0.752
0.590,0.748
0.600,0.746
0.610,0.742
0.620,0.738
0.630,0.736
0.640,0.734
0.650,0.734
0.660,0.732
0.670,0.73
0.680,0.73
0.690,0.728
0.700,0.724
0.710,0.724
0.720,0.718
0.730,0.714
0.740,0.706
0.750,0.706
0.760,0.704
0.770,0.698
0.780,0.694
0.790,0.69
0.800,0.69
0.810,0.684
0.820,0.684
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/mean_10_050.csv <==
radius,accuracy
0.000,0.736
0.010,0.734
0.020,0.734
0.030,0.732
0.040,0.73
0.050,0.73
0.060,0.726
0.070,0.726
0.080,0.722
0.090,0.72
0.100,0.716
0.110,0.716
0.120,0.716
0.130,0.714
0.140,0.71
0.150,0.71
0.160,0.708
0.170,0.708
0.180,0.708
0.190,0.708
0.200,0.708
0.210,0.708
0.220,0.708
0.230,0.708
0.240,0.708
0.250,0.702
0.260,0.702
0.270,0.698
0.280,0.698
0.290,0.694
0.300,0.694
0.310,0.694
0.320,0.692
0.330,0.69
0.340,0.69
0.350,0.69
0.360,0.69
0.370,0.69
0.380,0.686
0.390,0.686
0.400,0.68
0.410,0.678
0.420,0.678
0.430,0.676
0.440,0.676
0.450,0.676
0.460,0.674
0.470,0.672
0.480,0.668
0.490,0.666
0.500,0.666
0.510,0.666
0.520,0.666
0.530,0.666
0.540,0.666
0.550,0.666
0.560,0.664
0.570,0.66
0.580,0.658
0.590,0.658
0.600,0.656
0.610,0.654
0.620,0.652
0.630,0.65
0.640,0.65
0.650,0.65
0.660,0.648
0.670,0.648
0.680,0.646
0.690,0.646
0.700,0.644
0.710,0.642
0.720,0.64
0.730,0.638
0.740,0.638
0.750,0.638
0.760,0.634
0.770,0.634
0.780,0.634
0.790,0.634
0.800,0.634
0.810,0.634
0.820,0.634
0.830,0.634
0.840,0.632
0.850,0.63
0.860,0.628
0.870,0.628
0.880,0.626
0.890,0.626
0.900,0.626
0.910,0.626
0.920,0.624
0.930,0.62
0.940,0.616
0.950,0.614
0.960,0.612
0.970,0.608
0.980,0.608
0.990,0.608
1.000,0.608
1.010,0.606
1.020,0.604
1.030,0.602
1.040,0.594
1.050,0.592
1.060,0.59
1.070,0.59
1.080,0.586
1.090,0.586
1.100,0.586
1.110,0.584
1.120,0.584
1.130,0.584
1.140,0.584
1.150,0.582
1.160,0.576
1.170,0.574
1.180,0.574
1.190,0.572
1.200,0.572
1.210,0.57
1.220,0.57
1.230,0.57
1.240,0.566
1.250,0.564
1.260,0.564
1.270,0.562
1.280,0.56
1.290,0.56
1.300,0.558
1.310,0.558
1.320,0.554
1.330,0.552
1.340,0.55
1.350,0.55
1.360,0.548
1.370,0.548
1.380,0.54
1.390,0.538
1.400,0.536
1.410,0.53
1.420,0.526
1.430,0.522
1.440,0.522
1.450,0.52
1.460,0.52
1.470,0.518
1.480,0.516
1.490,0.514
1.500,0.514
1.510,0.512
1.520,0.512
1.530,0.508
1.540,0.508
1.550,0.506
1.560,0.506
1.570,0.506
1.580,0.494
1.590,0.494
1.600,0.494
1.610,0.478
1.620,0.478
1.630,0.478
1.640,0.478
1.650,0.478
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/cifar10_same_numsamples/mean_10_100.csv <==
radius,accuracy
0.000,0.566
0.010,0.566
0.020,0.566
0.030,0.564
0.040,0.564
0.050,0.562
0.060,0.56
0.070,0.56
0.080,0.56
0.090,0.558
0.100,0.556
0.110,0.556
0.120,0.554
0.130,0.552
0.140,0.55
0.150,0.544
0.160,0.542
0.170,0.542
0.180,0.542
0.190,0.542
0.200,0.542
0.210,0.542
0.220,0.542
0.230,0.542
0.240,0.54
0.250,0.54
0.260,0.538
0.270,0.532
0.280,0.532
0.290,0.532
0.300,0.53
0.310,0.528
0.320,0.528
0.330,0.526
0.340,0.524
0.350,0.522
0.360,0.522
0.370,0.52
0.380,0.52
0.390,0.516
0.400,0.514
0.410,0.514
0.420,0.514
0.430,0.514
0.440,0.514
0.450,0.514
0.460,0.514
0.470,0.512
0.480,0.512
0.490,0.51
0.500,0.51
0.510,0.508
0.520,0.508
0.530,0.504
0.540,0.504
0.550,0.502
0.560,0.502
0.570,0.498
0.580,0.496
0.590,0.496
0.600,0.496
0.610,0.496
0.620,0.494
0.630,0.494
0.640,0.494
0.650,0.492
0.660,0.492
0.670,0.492
0.680,0.492
0.690,0.492
0.700,0.49
0.710,0.488
0.720,0.486
0.730,0.482
0.740,0.482
0.750,0.482
0.760,0.482
0.770,0.482
0.780,0.482
0.790,0.478
0.800,0.478
0.810,0.476
0.820,0.476
0.830,0.476
0.840,0.476
0.850,0.476
0.860,0.476
0.870,0.476
0.880,0.476
0.890,0.476
0.900,0.474
0.910,0.474
0.920,0.472
0.930,0.47
0.940,0.47
0.950,0.468
0.960,0.468
0.970,0.468
0.980,0.468
0.990,0.468
1.000,0.468
1.010,0.468
1.020,0.464
1.030,0.462
1.040,0.46
1.050,0.46
1.060,0.46
1.070,0.46
1.080,0.458
1.090,0.454
1.100,0.454
1.110,0.45
1.120,0.45
1.130,0.45
1.140,0.448
1.150,0.448
1.160,0.448
1.170,0.446
1.180,0.446
1.190,0.446
1.200,0.446
1.210,0.446
1.220,0.444
1.230,0.442
1.240,0.442
1.250,0.438
1.260,0.436
1.270,0.436
1.280,0.436
1.290,0.436
1.300,0.434
1.310,0.432
1.320,0.432
1.330,0.43
1.340,0.428
1.350,0.428
1.360,0.428
1.370,0.426
1.380,0.426
1.390,0.426
1.400,0.424
1.410,0.424
1.420,0.424
1.430,0.424
1.440,0.422
1.450,0.422
1.460,0.42
1.470,0.416
1.480,0.416
1.490,0.414
1.500,0.414
1.510,0.414
1.520,0.414
1.530,0.41
1.540,0.41
1.550,0.41
1.560,0.41
1.570,0.41
1.580,0.41
1.590,0.41
1.600,0.406
1.610,0.406
1.620,0.404
1.630,0.4
1.640,0.396
1.650,0.394
1.660,0.394
1.670,0.392
1.680,0.392
1.690,0.388
1.700,0.384
1.710,0.382
1.720,0.382
1.730,0.382
1.740,0.38
1.750,0.38
1.760,0.38
1.770,0.378
1.780,0.378
1.790,0.378
1.800,0.378
1.810,0.378
1.820,0.376
1.830,0.374
1.840,0.374
1.850,0.374
1.860,0.368
1.870,0.364
1.880,0.364
1.890,0.364
1.900,0.362
1.910,0.358
1.920,0.356
1.930,0.354
1.940,0.352
1.950,0.352
1.960,0.352
1.970,0.35
1.980,0.35
1.990,0.348
2.000,0.348
2.010,0.346
2.020,0.346
2.030,0.346
2.040,0.338
2.050,0.338
2.060,0.338
2.070,0.336
2.080,0.334
2.090,0.33
2.100,0.33
2.110,0.33
2.120,0.33
2.130,0.33
2.140,0.33
2.150,0.33
2.160,0.33
2.170,0.328
2.180,0.328
2.190,0.326
2.200,0.324
2.210,0.324
2.220,0.32
2.230,0.32
2.240,0.318
2.250,0.316
2.260,0.316
2.270,0.316
2.280,0.316
2.290,0.316
2.300,0.314
2.310,0.312
2.320,0.312
2.330,0.312
2.340,0.312
2.350,0.31
2.360,0.31
2.370,0.31
2.380,0.31
2.390,0.308
2.400,0.308
2.410,0.308
2.420,0.304
2.430,0.302
2.440,0.302
2.450,0.302
2.460,0.302
2.470,0.302
2.480,0.302
2.490,0.302
2.500,0.302
2.510,0.302
2.520,0.3
2.530,0.298
2.540,0.296
2.550,0.296
2.560,0.294
2.570,0.292
2.580,0.292
2.590,0.288
2.600,0.288
2.610,0.286
2.620,0.286
2.630,0.286
2.640,0.286
2.650,0.284
2.660,0.28
2.670,0.278
2.680,0.276
2.690,0.276
2.700,0.276
2.710,0.276
2.720,0.276
2.730,0.276
2.740,0.276
2.750,0.276
2.760,0.276
2.770,0.276
2.780,0.276
2.790,0.27
2.800,0.27
2.810,0.27
2.820,0.268
2.830,0.268
2.840,0.264
2.850,0.264
2.860,0.26
2.870,0.26
2.880,0.256
2.890,0.256
2.900,0.256
2.910,0.256
2.920,0.256
2.930,0.256
2.940,0.256
2.950,0.248
2.960,0.248
2.970,0.248
2.980,0.246
2.990,0.246
3.000,0.246
3.010,0.244
3.020,0.244
3.030,0.244
3.040,0.244
3.050,0.24
3.060,0.24
3.070,0.24
3.080,0.24
3.090,0.236
3.100,0.236
3.110,0.236
3.120,0.236
3.130,0.236
3.140,0.236
3.150,0.228
3.160,0.228
3.170,0.228
3.180,0.228
3.190,0.228
3.200,0.228
3.210,0.228
3.220,0.212
3.230,0.212
3.240,0.212
3.250,0.212
3.260,0.212
3.270,0.212
3.280,0.212
3.290,0.212
3.300,0.212
3.310,0.212
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/output_resnext-101_0.5_16_16_max.csv <==
idx	label	predict	radius	correct	time
0	0	38	0.7502375120603182	0	0:01:57.396685
1	0	-1	0.0	0	0:01:57.418720
2	0	38	0.24585857044776446	0	0:01:58.033962
3	0	38	0.7502375120603182	0	0:01:58.034283
4	0	38	0.24585857044776446	0	0:01:57.992991
5	0	-1	0.0	0	0:01:57.968540
6	0	59	0.7502375120603182	0	0:01:57.925610
7	0	59	0.10919741397671864	0	0:01:57.965739
8	0	-1	0.0	0	0:01:57.954569
9	0	38	0.015032541566706937	0	0:01:57.998010
10	0	38	0.7502375120603182	0	0:01:57.961826
11	0	38	0.7502375120603182	0	0:01:57.893893
12	0	38	0.7502375120603182	0	0:01:57.893501
13	0	38	0.7502375120603182	0	0:01:57.938936
14	0	38	0.7502375120603182	0	0:01:57.918907
15	0	38	0.7502375120603182	0	0:01:57.909808
16	0	38	0.7502375120603182	0	0:01:57.894274
17	0	38	0.7502375120603182	0	0:01:57.899887
18	0	16	0.1820719084742901	0	0:01:57.903622
19	0	38	0.7502375120603182	0	0:01:57.955897
20	0	33	0.6746295194051951	0	0:01:57.899279
21	0	38	0.7502375120603182	0	0:01:57.941563
22	0	38	0.6206698756845618	0	0:01:57.922646
23	0	12	0.0020679132316667776	0	0:01:57.951925
24	0	12	0.04126542262166573	0	0:01:57.931518
25	0	12	0.4244233895223037	0	0:01:57.882047
26	0	-1	0.0	0	0:01:57.929038
27	0	59	0.13762114318163302	0	0:01:57.931864
28	0	12	0.6206698756845618	0	0:01:57.881975
29	0	-1	0.0	0	0:01:57.951598
30	0	-1	0.0	0	0:01:57.936284
31	0	-1	0.0	0	0:01:57.921194
32	0	17	0.028094628302404976	0	0:01:57.948606
33	0	38	0.12330265826461387	0	0:01:57.906182
34	0	38	0.22932674975437797	0	0:01:57.972851
35	0	-1	0.0	0	0:01:57.895638
36	0	-1	0.0	0	0:01:57.929376
37	0	59	0.7502375120603182	0	0:01:57.922219
38	0	59	0.47707946358328385	0	0:01:57.936581
39	0	-1	0.0	0	0:01:57.883784
40	0	-1	0.0	0	0:01:57.892479
41	0	33	0.6746295194051951	0	0:01:57.895035
42	0	-1	0.0	0	0:01:57.904361
43	0	38	0.1820719084742901	0	0:01:57.911571
44	1	19	0.47707946358328385	0	0:01:57.811759
45	1	38	0.5770689253008233	0	0:01:57.791635
46	1	38	0.7502375120603182	0	0:01:57.857793
47	1	38	0.26285245725166134	0	0:01:57.862584
48	1	19	0.7502375120603182	0	0:01:57.877612
49	1	59	0.6206698756845618	0	0:01:57.796507
50	1	59	0.5397883139036498	0	0:01:57.814490
51	1	59	0.7502375120603182	0	0:01:57.849085
52	1	59	0.7502375120603182	0	0:01:57.904983
53	1	17	0.6746295194051951	0	0:01:57.891827
54	1	17	0.054556855941400875	0	0:01:57.839681
55	1	38	0.7502375120603182	0	0:01:57.840465
56	1	17	0.0952867047546978	0	0:01:57.854681
57	1	38	0.028094628302404976	0	0:01:57.837053
58	1	38	0.6746295194051951	0	0:01:57.848542
59	1	38	0.7502375120603182	0	0:01:57.859131
60	1	38	0.7502375120603182	0	0:01:57.886187
61	1	38	0.7502375120603182	0	0:01:57.892191
62	1	59	0.7502375120603182	0	0:01:57.919234
63	1	-1	0.0	0	0:01:57.880113
64	1	59	0.40067347942062886	0	0:01:57.827873
65	1	59	0.47707946358328385	0	0:01:57.859398
66	1	59	0.6206698756845618	0	0:01:57.890957
67	1	38	0.04126542262166573	0	0:01:57.883005
68	1	-1	0.0	0	0:01:57.888469
69	1	-1	0.0	0	0:01:57.833653
70	1	19	0.054556855941400875	0	0:01:57.881405
71	1	19	0.10919741397671864	0	0:01:57.891502
72	1	38	0.5770689253008233	0	0:01:57.912836
73	1	38	0.336657273304347	0	0:01:57.906051
74	1	38	0.6746295194051951	0	0:01:57.883106
75	1	38	0.6206698756845618	0	0:01:57.866532
76	2	38	0.3569723421273801	0	0:01:57.809842
77	2	-1	0.0	0	0:01:57.849100
78	2	17	0.44977306167934666	0	0:01:57.849378
79	2	17	0.5770689253008233	0	0:01:57.855629
80	2	38	0.6746295194051951	0	0:01:57.842846
81	2	-1	0.0	0	0:01:57.826593
82	2	-1	0.0	0	0:01:57.828637
83	2	-1	0.0	0	0:01:57.833012
84	2	47	0.10919741397671864	0	0:01:57.825275
85	2	47	0.0952867047546978	0	0:01:57.840823
86	2	-1	0.0	0	0:01:57.828143
87	2	47	0.2984477511839905	0	0:01:57.820014
88	2	47	0.08155338054319909	0	0:01:57.840387
89	2	47	0.12330265826461387	0	0:01:57.832942
90	2	-1	0.0	0	0:01:57.792948
91	2	38	0.4244233895223037	0	0:01:57.842560
92	2	38	0.7502375120603182	0	0:01:57.829139
93	2	38	0.7502375120603182	0	0:01:57.806672
94	2	38	0.7502375120603182	0	0:01:57.807753
95	2	16	0.44977306167934666	0	0:01:57.821433
96	2	16	0.16698194943760428	0	0:01:57.845055
97	2	-1	0.0	0	0:01:57.811778
98	2	16	0.028094628302404976	0	0:01:57.799083
99	2	16	0.44977306167934666	0	0:01:57.800839
100	2	17	0.6746295194051951	0	0:01:57.866436
101	2	17	0.3782577025559939	0	0:01:57.866903
102	2	17	0.5397883139036498	0	0:01:57.870347
103	2	59	0.24585857044776446	0	0:01:55.970088
104	2	-1	0.0	0	0:01:56.440167
105	2	17	0.7502375120603182	0	0:01:56.578723
106	2	17	0.47707946358328385	0	0:01:56.695592
107	2	17	0.7502375120603182	0	0:01:56.648102
108	2	17	0.336657273304347	0	0:01:56.684382
109	2	17	0.2984477511839905	0	0:01:56.633529
110	2	17	0.7502375120603182	0	0:01:56.664556
111	2	16	0.26285245725166134	0	0:01:56.665072
112	2	16	0.4244233895223037	0	0:01:56.522167
113	2	59	0.054556855941400875	0	0:01:56.499143
114	2	59	0.12330265826461387	0	0:01:56.517027
115	2	-1	0.0	0	0:01:56.538312
116	2	16	0.6746295194051951	0	0:01:56.530204
117	3	59	0.6746295194051951	0	0:01:56.631451
118	3	38	0.5770689253008233	0	0:01:56.634554
119	3	38	0.7502375120603182	0	0:01:56.628399
120	3	38	0.7502375120603182	0	0:01:56.606690
121	3	37	0.6746295194051951	0	0:01:56.589069
122	3	36	0.40067347942062886	0	0:01:56.576535
123	3	-1	0.0	0	0:01:56.562267
124	3	-1	0.0	0	0:01:56.514251
125	3	38	0.054556855941400875	0	0:01:56.473848
126	3	38	0.1820719084742901	0	0:01:56.453075
127	3	97	0.1820719084742901	0	0:01:56.450770
128	3	38	0.47707946358328385	0	0:01:56.456567
129	3	38	0.7502375120603182	0	0:01:56.460955
130	3	38	0.7502375120603182	0	0:01:56.452064
131	3	38	0.40067347942062886	0	0:01:56.462421
132	3	38	0.26285245725166134	0	0:01:56.455760
133	3	38	0.2132109980844042	0	0:01:56.456199
134	3	-1	0.0	0	0:01:56.470171
135	3	38	0.44977306167934666	0	0:01:56.458161
136	3	-1	0.0	0	0:01:56.464180
137	3	38	0.5397883139036498	0	0:01:56.394765
138	3	70	0.2984477511839905	0	0:01:56.475560
139	3	38	0.7502375120603182	0	0:01:56.465889
140	3	38	0.44977306167934666	0	0:01:56.461947
141	3	38	0.0020679132316667776	0	0:01:56.458733
142	3	38	0.5770689253008233	0	0:01:56.473901
143	3	-1	0.0	0	0:01:56.479835
144	3	38	0.7502375120603182	0	0:01:56.410636
145	3	38	0.6746295194051951	0	0:01:56.398522
146	3	50	0.0952867047546978	0	0:01:56.473907
147	3	40	0.1974711594579051	0	0:01:56.464429
148	3	-1	0.0	0	0:01:56.477173
149	3	-1	0.0	0	0:01:56.479024
150	3	-1	0.0	0	0:01:56.468687
151	3	-1	0.0	0	0:01:56.464944
152	4	17	0.2984477511839905	0	0:01:56.460673
153	4	-1	0.0	0	0:01:56.468200
154	4	-1	0.0	0	0:01:56.493564
155	4	29	0.5068408995964507	0	0:01:56.491354
156	4	29	0.24585857044776446	0	0:01:56.424953
157	4	4	0.6206698756845618	1	0:01:56.530433
158	4	-1	0.0	0	0:01:56.437964
159	4	29	0.7502375120603182	0	0:01:56.531362
160	4	29	0.08155338054319909	0	0:01:56.544309
161	4	86	0.336657273304347	0	0:01:56.561146
162	4	29	0.4244233895223037	0	0:01:56.568894
163	4	29	0.7502375120603182	0	0:01:56.476897
164	4	29	0.04126542262166573	0	0:01:56.555026
165	4	10	0.06798164022697026	0	0:01:56.554782
166	4	-1	0.0	0	0:01:56.557694
167	4	-1	0.0	0	0:01:56.559544
168	4	40	0.6746295194051951	0	0:01:56.567704
169	4	4	0.6746295194051951	1	0:01:56.596887
170	4	-1	0.0	0	0:01:56.577883
171	4	29	0.6206698756845618	0	0:01:56.567056
172	4	50	0.6746295194051951	0	0:01:56.570682
173	4	50	0.7502375120603182	0	0:01:56.567881
174	4	40	0.08155338054319909	0	0:01:56.582965
175	4	40	0.31718403199314127	0	0:01:56.597397
176	4	50	0.028094628302404976	0	0:01:56.583958
177	4	50	0.7502375120603182	0	0:01:56.581403
178	4	50	0.7502375120603182	0	0:01:56.574688
179	4	29	0.5770689253008233	0	0:01:56.480248
180	4	4	0.40067347942062886	1	0:01:56.601088
181	4	29	0.7502375120603182	0	0:01:56.596464
182	4	29	0.6206698756845618	0	0:01:56.591847
183	5	5	0.7502375120603182	1	0:01:56.589801
184	5	5	0.7502375120603182	1	0:01:56.570361
185	5	5	0.7502375120603182	1	0:01:56.576150
186	5	40	0.6206698756845618	0	0:01:56.563010
187	5	10	0.6206698756845618	0	0:01:56.589189
188	5	10	0.1974711594579051	0	0:01:56.570819
189	5	10	0.5397883139036498	0	0:01:56.557698
190	5	5	0.40067347942062886	1	0:01:56.547876
191	5	5	0.26285245725166134	1	0:01:56.544366
192	5	5	0.7502375120603182	1	0:01:56.566342
193	5	5	0.3782577025559939	1	0:01:56.562807
194	5	-1	0.0	0	0:01:56.548205
195	5	-1	0.0	0	0:01:56.539651
196	5	44	0.0020679132316667776	0	0:01:56.551281
197	5	79	0.04126542262166573	0	0:01:56.499754
198	5	38	0.7502375120603182	0	0:01:56.474758
199	5	-1	0.0	0	0:01:56.450227
200	5	38	0.12330265826461387	0	0:01:56.451428
201	5	-1	0.0	0	0:01:56.433328
202	5	79	0.336657273304347	0	0:01:56.500356
203	5	5	0.7502375120603182	1	0:01:56.436640
204	5	38	0.4244233895223037	0	0:01:56.566353
205	5	5	0.7502375120603182	1	0:01:56.521574
206	5	-1	0.0	0	0:01:56.518248
207	5	5	0.7502375120603182	1	0:01:56.524043
208	5	-1	0.0	0	0:01:56.422288
209	5	40	0.12330265826461387	0	0:01:56.525884
210	5	5	0.3782577025559939	1	0:01:56.491423
211	5	10	0.5397883139036498	0	0:01:56.517124
212	5	5	0.0020679132316667776	1	0:01:56.410303
213	5	-1	0.0	0	0:01:56.413660
214	5	-1	0.0	0	0:01:56.405272
215	5	5	0.7502375120603182	1	0:01:56.384921
216	5	38	0.5770689253008233	0	0:01:56.479579
217	5	5	0.336657273304347	1	0:01:56.459132
218	5	-1	0.0	0	0:01:56.451845
219	5	5	0.5770689253008233	1	0:01:56.385385
220	5	5	0.7502375120603182	1	0:01:56.479061
221	5	5	0.6746295194051951	1	0:01:56.458819
222	5	10	0.7502375120603182	0	0:01:56.466434
223	5	5	0.47707946358328385	1	0:01:56.467173
224	5	5	0.44977306167934666	1	0:01:56.475102
225	5	5	0.6206698756845618	1	0:01:56.470350
226	6	-1	0.0	0	0:01:56.472618
227	6	17	0.2803615394615304	0	0:01:56.372831
228	6	-1	0.0	0	0:01:56.473899
229	6	38	0.028094628302404976	0	0:01:56.484496
230	6	32	0.054556855941400875	0	0:01:56.396605
231	6	-1	0.0	0	0:01:56.486138
232	6	-1	0.0	0	0:01:56.384592
233	6	59	0.06798164022697026	0	0:01:56.369216
234	6	29	0.10919741397671864	0	0:01:56.387843
235	6	-1	0.0	0	0:01:56.383526
236	6	29	0.6746295194051951	0	0:01:56.391008
237	6	91	0.06798164022697026	0	0:01:56.480673
238	6	91	0.10919741397671864	0	0:01:56.391863
239	6	6	0.7502375120603182	1	0:01:56.378951
240	6	59	0.054556855941400875	0	0:01:56.369560
241	6	6	0.7502375120603182	1	0:01:56.378284
242	6	6	0.7502375120603182	1	0:01:56.382732
243	6	6	0.7502375120603182	1	0:01:56.467804
244	6	6	0.7502375120603182	1	0:01:56.462745
245	6	6	0.7502375120603182	1	0:01:56.451462
246	6	6	0.7502375120603182	1	0:01:56.451647
247	6	6	0.7502375120603182	1	0:01:56.458637
248	6	35	0.7502375120603182	0	0:01:56.489515
249	6	6	0.1820719084742901	1	0:01:56.429875
250	6	6	0.5770689253008233	1	0:01:56.462444
251	6	6	0.6746295194051951	1	0:01:56.546290
252	6	-1	0.0	0	0:01:56.453888
253	6	6	0.40067347942062886	1	0:01:56.538681
254	6	-1	0.0	0	0:01:56.450090
255	6	-1	0.0	0	0:01:56.554190
256	6	-1	0.0	0	0:01:56.477330
257	6	-1	0.0	0	0:01:56.567760
258	6	59	0.2132109980844042	0	0:01:56.460714
259	6	59	0.31718403199314127	0	0:01:56.462039
260	6	59	0.31718403199314127	0	0:01:56.466380
261	6	25	0.40067347942062886	0	0:01:56.476146
262	6	59	0.06798164022697026	0	0:01:56.467869
263	6	6	0.6746295194051951	1	0:01:56.564637
264	6	6	0.6746295194051951	1	0:01:56.482457
265	6	6	0.6746295194051951	1	0:01:56.479147
266	6	59	0.1820719084742901	0	0:01:56.476662
267	6	6	0.24585857044776446	1	0:01:56.498642
268	6	6	0.6206698756845618	1	0:01:56.477492
269	7	-1	0.0	0	0:01:56.569106
270	7	-1	0.0	0	0:01:56.549906
271	7	-1	0.0	0	0:01:56.549308
272	7	-1	0.0	0	0:01:56.545560
273	7	-1	0.0	0	0:01:56.476262
274	7	91	0.336657273304347	0	0:01:56.363157
275	7	91	0.0020679132316667776	0	0:01:56.302206
276	7	-1	0.0	0	0:01:56.399002
277	7	59	0.24585857044776446	0	0:01:56.426885
278	7	-1	0.0	0	0:01:56.537283
279	7	50	0.5397883139036498	0	0:01:56.481401
280	7	50	0.0952867047546978	0	0:01:56.589789
281	7	50	0.2984477511839905	0	0:01:56.604418
282	7	-1	0.0	0	0:01:56.602166
283	7	-1	0.0	0	0:01:56.615506
284	7	17	0.47707946358328385	0	0:01:56.640981
285	7	-1	0.0	0	0:01:56.550469
286	7	-1	0.0	0	0:01:56.638612
287	7	83	0.26285245725166134	0	0:01:56.542655
288	7	10	0.2984477511839905	0	0:01:56.609608
289	7	40	0.7502375120603182	0	0:01:56.628483
290	7	-1	0.0	0	0:01:56.644578
291	7	-1	0.0	0	0:01:56.544664
292	7	79	0.10919741397671864	0	0:01:56.619804
293	7	-1	0.0	0	0:01:56.651600
294	7	-1	0.0	0	0:01:56.639174
295	7	10	0.26285245725166134	0	0:01:56.538324
296	7	-1	0.0	0	0:01:56.492447
297	7	-1	0.0	0	0:01:56.612815
298	7	-1	0.0	0	0:01:56.518013
299	7	-1	0.0	0	0:01:56.522291
300	7	38	0.31718403199314127	0	0:01:56.604367
301	7	23	0.15217337439385348	0	0:01:56.601654
302	7	-1	0.0	0	0:01:56.592024
303	7	16	0.31718403199314127	0	0:01:56.604312
304	8	-1	0.0	0	0:01:56.492141
305	8	40	0.6746295194051951	0	0:01:56.514468
306	8	40	0.5068408995964507	0	0:01:56.502102
307	8	-1	0.0	0	0:01:56.512917
308	8	29	0.5397883139036498	0	0:01:56.500398
309	8	40	0.3782577025559939	0	0:01:56.515441
310	8	59	0.13762114318163302	0	0:01:56.501958
311	8	59	0.24585857044776446	0	0:01:56.499624
312	8	40	0.2984477511839905	0	0:01:56.611836
313	8	29	0.47707946358328385	0	0:01:56.521470
314	8	-1	0.0	0	0:01:56.503819
315	8	59	0.015032541566706937	0	0:01:56.518692
316	8	40	0.0952867047546978	0	0:01:56.505651
317	8	40	0.6746295194051951	0	0:01:56.529251
318	8	68	0.6206698756845618	0	0:01:56.508898
319	8	40	0.6746295194051951	0	0:01:56.456135
320	8	40	0.2984477511839905	0	0:01:56.470769
321	8	59	0.028094628302404976	0	0:01:56.461913
322	8	-1	0.0	0	0:01:56.472880
323	8	59	0.26285245725166134	0	0:01:56.461454
324	8	59	0.1820719084742901	0	0:01:56.490511
325	8	59	0.08155338054319909	0	0:01:56.486918
326	8	70	0.47707946358328385	0	0:01:56.482265
327	8	59	0.4244233895223037	0	0:01:56.478772
328	8	59	0.2984477511839905	0	0:01:56.507098
329	8	-1	0.0	0	0:01:56.493064
330	8	-1	0.0	0	0:01:56.588832
331	8	59	0.1974711594579051	0	0:01:56.492692
332	8	59	0.13762114318163302	0	0:01:56.455831
333	8	59	0.015032541566706937	0	0:01:56.190093
334	8	59	0.04126542262166573	0	0:01:55.752722
335	8	70	0.0952867047546978	0	0:01:55.503777
336	8	59	0.3782577025559939	0	0:01:55.423339
337	8	-1	0.0	0	0:01:55.421784
338	8	59	0.06798164022697026	0	0:01:55.392571
339	8	-1	0.0	0	0:01:55.376653
340	8	59	0.40067347942062886	0	0:01:55.370590
341	9	9	0.1820719084742901	1	0:01:55.465934
342	9	51	0.24585857044776446	0	0:01:55.451801
343	9	51	0.5068408995964507	0	0:01:55.452054
344	9	51	0.5397883139036498	0	0:01:55.458133
345	9	51	0.5068408995964507	0	0:01:55.449212
346	9	51	0.3569723421273801	0	0:01:55.462068
347	9	-1	0.0	0	0:01:55.376567
348	9	9	0.2803615394615304	1	0:01:55.467195
349	9	-1	0.0	0	0:01:55.473633
350	9	17	0.40067347942062886	0	0:01:55.470024
351	9	17	0.0952867047546978	0	0:01:55.377093
352	9	17	0.06798164022697026	0	0:01:55.372089
353	9	17	0.5770689253008233	0	0:01:55.373258
354	9	9	0.336657273304347	1	0:01:55.454637
355	9	9	0.6746295194051951	1	0:01:55.469235
356	9	9	0.10919741397671864	1	0:01:55.469386
357	9	9	0.44977306167934666	1	0:01:55.464398
358	9	9	0.7502375120603182	1	0:01:55.474356
359	9	9	0.7502375120603182	1	0:01:55.383684
360	9	9	0.26285245725166134	1	0:01:55.475941
361	9	-1	0.0	0	0:01:55.422288
362	9	-1	0.0	0	0:01:56.006992
363	9	38	0.7502375120603182	0	0:01:56.601562
364	9	38	0.5068408995964507	0	0:01:56.381975
365	9	38	0.6746295194051951	0	0:01:55.853493
366	9	38	0.7502375120603182	0	0:01:55.629029
367	9	-1	0.0	0	0:01:55.497058
368	9	9	0.7502375120603182	1	0:01:55.393606
369	9	9	0.7502375120603182	1	0:01:55.389740
370	9	9	0.7502375120603182	1	0:01:55.389475
371	9	38	0.015032541566706937	0	0:01:55.387757
372	9	9	0.7502375120603182	1	0:01:55.460761
373	9	9	0.6746295194051951	1	0:01:55.462077
374	9	59	0.22932674975437797	0	0:01:55.367190
375	9	9	0.24585857044776446	1	0:01:55.345535
376	9	9	0.31718403199314127	1	0:01:55.364242
377	9	-1	0.0	0	0:01:55.361753
378	9	9	0.5770689253008233	1	0:01:55.367394
379	9	9	0.1820719084742901	1	0:01:55.447094
380	9	9	0.24585857044776446	1	0:01:55.452694
381	9	9	0.1974711594579051	1	0:01:55.456926
382	9	17	0.6746295194051951	0	0:01:55.389280
383	9	17	0.44977306167934666	0	0:01:55.381657
384	9	17	0.2803615394615304	0	0:01:55.377913
385	9	17	0.3569723421273801	0	0:01:55.409076
386	9	17	0.6746295194051951	0	0:01:55.474908
387	9	17	0.5397883139036498	0	0:01:55.485797
388	9	17	0.2803615394615304	0	0:01:55.385960
389	10	10	0.6206698756845618	1	0:01:55.468491
390	10	10	0.40067347942062886	1	0:01:55.453914
391	10	10	0.3569723421273801	1	0:01:55.453303
392	10	-1	0.0	0	0:01:55.453669
393	10	38	0.0952867047546978	0	0:01:55.712150
394	10	38	0.4244233895223037	0	0:01:56.603688
395	10	38	0.3782577025559939	0	0:01:56.655640
396	10	38	0.0020679132316667776	0	0:01:56.635268
397	10	38	0.7502375120603182	0	0:01:56.576344
398	10	38	0.13762114318163302	0	0:01:56.586219
399	10	38	0.5068408995964507	0	0:01:56.600082
400	10	-1	0.0	0	0:01:56.530862
401	10	-1	0.0	0	0:01:56.526492
402	10	38	0.3569723421273801	0	0:01:56.531163
403	10	38	0.2984477511839905	0	0:01:56.525081
404	10	10	0.26285245725166134	1	0:01:56.586988
405	10	38	0.26285245725166134	0	0:01:56.586429
406	10	10	0.04126542262166573	1	0:01:56.598609
407	10	-1	0.0	0	0:01:56.589127
408	10	-1	0.0	0	0:01:56.591818
409	10	-1	0.0	0	0:01:56.543646
410	10	50	0.08155338054319909	0	0:01:56.607266
411	10	10	0.7502375120603182	1	0:01:56.600272
412	10	10	0.24585857044776446	1	0:01:56.604932
413	10	-1	0.0	0	0:01:56.598343
414	10	10	0.7502375120603182	1	0:01:56.587681
415	10	10	0.40067347942062886	1	0:01:56.591646
416	10	38	0.15217337439385348	0	0:01:56.585739
417	10	-1	0.0	0	0:01:56.605703
418	10	10	0.6206698756845618	1	0:01:56.606894
419	10	38	0.06798164022697026	0	0:01:56.597107
420	10	-1	0.0	0	0:01:56.591229
421	10	10	0.7502375120603182	1	0:01:56.524671
422	10	10	0.5397883139036498	1	0:01:56.512909
423	10	38	0.2132109980844042	0	0:01:56.530645
424	10	38	0.12330265826461387	0	0:01:56.519916
425	10	-1	0.0	0	0:01:56.568602
426	10	-1	0.0	0	0:01:56.584160
427	11	8	0.04126542262166573	0	0:01:56.543215
428	11	8	0.5770689253008233	0	0:01:56.545072
429	11	8	0.10919741397671864	0	0:01:56.528136
430	11	8	0.08155338054319909	0	0:01:55.922227
431	11	8	0.7502375120603182	0	0:01:54.972114
432	11	8	0.6746295194051951	0	0:01:54.701416
433	11	-1	0.0	0	0:01:54.686161
434	11	26	0.2984477511839905	0	0:01:54.690933
435	11	8	0.7502375120603182	0	0:01:54.645642
436	11	68	0.5068408995964507	0	0:01:54.659306
437	11	15	0.7502375120603182	0	0:01:54.680012
438	11	-1	0.0	0	0:01:54.669399
439	11	8	0.7502375120603182	0	0:01:54.663689
440	11	68	0.22932674975437797	0	0:01:54.745091
441	11	68	0.5770689253008233	0	0:01:54.651345
442	11	8	0.5068408995964507	0	0:01:54.666868
443	11	68	0.6746295194051951	0	0:01:54.664994
444	11	68	0.6746295194051951	0	0:01:54.656331
445	11	-1	0.0	0	0:01:54.731218
446	11	8	0.7502375120603182	0	0:01:54.659977
447	11	-1	0.0	0	0:01:54.649606
448	11	-1	0.0	0	0:01:54.659554
449	11	-1	0.0	0	0:01:54.659038
450	11	68	0.22932674975437797	0	0:01:54.766006
451	11	8	0.6206698756845618	0	0:01:56.000582
452	11	57	0.2984477511839905	0	0:01:56.537617
453	11	-1	0.0	0	0:01:56.550749
454	11	-1	0.0	0	0:01:56.716576
455	11	-1	0.0	0	0:01:56.571784
456	11	-1	0.0	0	0:01:56.582498
457	11	16	0.08155338054319909	0	0:01:56.556273
458	11	-1	0.0	0	0:01:56.573686
459	11	53	0.6746295194051951	0	0:01:56.561608
460	11	68	0.015032541566706937	0	0:01:56.544734
461	11	89	0.26285245725166134	0	0:01:56.537226
462	11	53	0.5397883139036498	0	0:01:56.543572
463	11	68	0.5068408995964507	0	0:01:56.534796
464	11	8	0.7502375120603182	0	0:01:56.500332
465	11	-1	0.0	0	0:01:56.537457
466	11	8	0.5770689253008233	0	0:01:56.508953
467	12	38	0.7502375120603182	0	0:01:56.547853
468	12	38	0.7502375120603182	0	0:01:56.624098
469	12	38	0.7502375120603182	0	0:01:56.624514
470	12	38	0.7502375120603182	0	0:01:56.634172
471	12	38	0.7502375120603182	0	0:01:56.634424
472	12	38	0.7502375120603182	0	0:01:56.648654
473	12	38	0.7502375120603182	0	0:01:56.648093
474	12	38	0.7502375120603182	0	0:01:56.393646
475	12	38	0.7502375120603182	0	0:01:55.725647
476	12	38	0.7502375120603182	0	0:01:55.426579
477	12	38	0.7502375120603182	0	0:01:55.288865
478	12	38	0.7502375120603182	0	0:01:55.323216
479	12	38	0.7502375120603182	0	0:01:55.306868
480	12	38	0.7502375120603182	0	0:01:55.316180
481	12	38	0.5770689253008233	0	0:01:55.225520
482	12	16	0.6746295194051951	0	0:01:55.300954
483	12	16	0.336657273304347	0	0:01:55.298393
484	12	38	0.5068408995964507	0	0:01:55.313930
485	12	16	0.7502375120603182	0	0:01:55.298257
486	12	38	0.7502375120603182	0	0:01:55.280290
487	12	38	0.7502375120603182	0	0:01:55.291084
488	12	38	0.40067347942062886	0	0:01:55.308934
489	12	38	0.7502375120603182	0	0:01:55.293103
490	12	38	0.7502375120603182	0	0:01:55.302686
491	12	38	0.7502375120603182	0	0:01:55.289817
492	12	38	0.7502375120603182	0	0:01:55.298038
493	12	38	0.7502375120603182	0	0:01:55.273401
494	12	38	0.5770689253008233	0	0:01:55.300849
495	12	38	0.7502375120603182	0	0:01:55.296897
496	12	38	0.7502375120603182	0	0:01:55.294499
497	12	38	0.7502375120603182	0	0:01:55.310550
498	12	16	0.4244233895223037	0	0:01:55.213927
499	12	38	0.7502375120603182	0	0:01:55.199636
500	12	38	0.7502375120603182	0	0:01:55.191078
501	12	38	0.7502375120603182	0	0:01:55.212554
502	12	38	0.7502375120603182	0	0:01:55.218853
503	12	38	0.7502375120603182	0	0:01:55.656592
504	12	38	0.7502375120603182	0	0:01:56.656154
505	13	59	0.2132109980844042	0	0:01:56.252606
506	13	38	0.7502375120603182	0	0:01:55.133620
507	13	13	0.7502375120603182	1	0:01:54.971148
508	13	13	0.7502375120603182	1	0:01:54.991215
509	13	38	0.7502375120603182	0	0:01:54.941576
510	13	38	0.7502375120603182	0	0:01:55.046387
511	13	16	0.04126542262166573	0	0:01:55.023303
512	13	38	0.5397883139036498	0	0:01:54.921509
513	13	13	0.7502375120603182	1	0:01:54.937677
514	13	-1	0.0	0	0:01:54.921288
515	13	13	0.7502375120603182	1	0:01:55.023836
516	13	-1	0.0	0	0:01:54.934305
517	13	38	0.7502375120603182	0	0:01:55.027621
518	13	38	0.47707946358328385	0	0:01:55.033249
519	13	59	0.028094628302404976	0	0:01:54.925029
520	13	38	0.2984477511839905	0	0:01:55.017439
521	13	-1	0.0	0	0:01:55.022678
522	13	17	0.5068408995964507	0	0:01:55.030270
523	13	16	0.16698194943760428	0	0:01:54.956896
524	13	-1	0.0	0	0:01:56.950202
525	13	38	0.2132109980844042	0	0:01:55.933075
526	13	-1	0.0	0	0:01:56.038203
527	13	38	0.2132109980844042	0	0:01:55.949603
528	13	13	0.06798164022697026	1	0:01:55.982736
529	13	38	0.12330265826461387	0	0:01:55.934900
530	13	38	0.5068408995964507	0	0:01:55.962440
531	13	26	0.5770689253008233	0	0:01:55.952385
532	13	38	0.6746295194051951	0	0:01:55.953146
533	13	26	0.6206698756845618	0	0:01:55.907204
534	13	-1	0.0	0	0:01:55.971685
535	13	13	0.26285245725166134	1	0:01:55.955533
536	13	13	0.7502375120603182	1	0:01:55.853172
537	13	13	0.7502375120603182	1	0:01:55.936679
538	14	-1	0.0	0	0:01:55.875862
539	14	-1	0.0	0	0:01:55.879529
540	14	-1	0.0	0	0:01:55.875459
541	14	-1	0.0	0	0:01:55.869690
542	14	-1	0.0	0	0:01:55.890132
543	14	-1	0.0	0	0:01:55.948374
544	14	17	0.7502375120603182	0	0:01:55.881764
545	14	56	0.0952867047546978	0	0:01:55.899543
546	14	17	0.31718403199314127	0	0:01:55.879041
547	14	-1	0.0	0	0:01:55.979620
548	14	59	0.1974711594579051	0	0:01:55.970708
549	14	-1	0.0	0	0:01:55.876796
550	14	47	0.06798164022697026	0	0:01:55.924710
551	14	38	0.12330265826461387	0	0:01:55.831680
552	14	59	0.015032541566706937	0	0:01:55.926937
553	14	17	0.1974711594579051	0	0:01:55.822770
554	14	59	0.5068408995964507	0	0:01:55.912649
555	14	17	0.6746295194051951	0	0:01:55.960613
556	14	17	0.40067347942062886	0	0:01:55.870872
557	14	-1	0.0	0	0:01:55.956719
558	14	-1	0.0	0	0:01:55.828043
559	14	-1	0.0	0	0:01:55.836539
560	14	92	0.028094628302404976	0	0:01:55.810781
561	14	-1	0.0	0	0:01:55.798753
562	14	-1	0.0	0	0:01:55.857593
563	14	-1	0.0	0	0:01:55.804744
564	14	46	0.7502375120603182	0	0:01:55.820585
565	14	46	0.7502375120603182	0	0:01:55.809238
566	14	46	0.7502375120603182	0	0:01:55.857493
567	14	-1	0.0	0	0:01:55.614792
568	15	15	0.1820719084742901	1	0:01:55.690390
569	15	38	0.7502375120603182	0	0:01:55.762042
570	15	38	0.7502375120603182	0	0:01:55.773279
571	15	38	0.7502375120603182	0	0:01:55.802554
572	15	15	0.336657273304347	1	0:01:55.768465
573	15	-1	0.0	0	0:01:55.776819
574	15	15	0.6746295194051951	1	0:01:55.798528
575	15	40	0.1974711594579051	0	0:01:55.869632
576	15	-1	0.0	0	0:01:55.770185
577	15	-1	0.0	0	0:01:55.777951
578	15	31	0.3782577025559939	0	0:01:55.798915
579	15	-1	0.0	0	0:01:55.788210
580	15	38	0.26285245725166134	0	0:01:55.799593
581	15	15	0.47707946358328385	1	0:01:55.798653
582	15	-1	0.0	0	0:01:55.776414
583	15	-1	0.0	0	0:01:55.789562
584	15	-1	0.0	0	0:01:55.803705
585	15	38	0.7502375120603182	0	0:01:55.815185
586	15	38	0.7502375120603182	0	0:01:55.834196
587	15	38	0.7502375120603182	0	0:01:55.829360
588	15	38	0.7502375120603182	0	0:01:55.793354
589	15	59	0.1974711594579051	0	0:01:55.850082
590	15	17	0.054556855941400875	0	0:01:55.781101
591	15	-1	0.0	0	0:01:55.803184
592	15	17	0.3569723421273801	0	0:01:55.783935
593	15	17	0.6746295194051951	0	0:01:55.780205
594	15	17	0.5397883139036498	0	0:01:55.784781
595	15	-1	0.0	0	0:01:55.805413
596	15	17	0.5770689253008233	0	0:01:55.796830
597	15	97	0.04126542262166573	0	0:01:55.777721
598	15	-1	0.0	0	0:01:55.816161
599	15	97	0.6206698756845618	0	0:01:55.904702
600	15	-1	0.0	0	0:01:55.880509
601	15	-1	0.0	0	0:01:55.783891
602	15	-1	0.0	0	0:01:55.891109
603	15	38	0.6746295194051951	0	0:01:55.792888
604	15	15	0.6746295194051951	1	0:01:55.804976
605	15	38	0.2132109980844042	0	0:01:55.818496
606	15	15	0.31718403199314127	1	0:01:55.794568
607	15	15	0.3569723421273801	1	0:01:55.801214
608	15	15	0.7502375120603182	1	0:01:55.762380
609	15	-1	0.0	0	0:01:55.812324
610	15	38	0.44977306167934666	0	0:01:55.776803
611	16	17	0.7502375120603182	0	0:01:55.809547
612	16	17	0.7502375120603182	0	0:01:55.834372
613	16	17	0.7502375120603182	0	0:01:55.814726
614	16	17	0.7502375120603182	0	0:01:55.807848
615	16	17	0.7502375120603182	0	0:01:55.835817
616	16	17	0.7502375120603182	0	0:01:55.815450
617	16	17	0.7502375120603182	0	0:01:55.838406
618	16	16	0.15217337439385348	1	0:01:55.851849
619	16	-1	0.0	0	0:01:55.827181
620	16	-1	0.0	0	0:01:55.821009
621	16	16	0.2132109980844042	1	0:01:55.826965
622	16	-1	0.0	0	0:01:55.814398
623	16	16	0.4244233895223037	1	0:01:55.813742
624	16	-1	0.0	0	0:01:55.783749
625	16	17	0.31718403199314127	0	0:01:55.845787
626	16	17	0.2984477511839905	0	0:01:55.840954
627	16	17	0.13762114318163302	0	0:01:55.838336
628	16	17	0.44977306167934666	0	0:01:55.806055
629	16	17	0.44977306167934666	0	0:01:55.822879
630	16	-1	0.0	0	0:01:55.841673
631	16	17	0.6206698756845618	0	0:01:55.831599
632	16	38	0.7502375120603182	0	0:01:55.804510
633	16	16	0.13762114318163302	1	0:01:55.786358
634	16	38	0.5397883139036498	0	0:01:55.794517
635	16	16	0.3782577025559939	1	0:01:55.786567
636	16	16	0.22932674975437797	1	0:01:55.781919
637	16	16	0.7502375120603182	1	0:01:55.784453
638	16	16	0.7502375120603182	1	0:01:55.798373
639	16	16	0.3569723421273801	1	0:01:55.798417
640	16	16	0.6206698756845618	1	0:01:55.781125
641	16	-1	0.0	0	0:01:55.778795
642	16	16	0.10919741397671864	1	0:01:55.770968
643	16	16	0.47707946358328385	1	0:01:55.805639
644	16	16	0.47707946358328385	1	0:01:55.844456
645	16	-1	0.0	0	0:01:55.757275
646	16	70	0.13762114318163302	0	0:01:55.781667
647	16	70	0.10919741397671864	0	0:01:55.786935
648	16	-1	0.0	0	0:01:55.781319
649	16	70	0.6746295194051951	0	0:01:55.775323
650	16	70	0.13762114318163302	0	0:01:55.868837
651	16	70	0.336657273304347	0	0:01:55.806572
652	16	-1	0.0	0	0:01:55.787932
653	16	16	0.47707946358328385	1	0:01:55.783726
654	16	-1	0.0	0	0:01:55.788782
655	16	-1	0.0	0	0:01:55.801024
656	16	-1	0.0	0	0:01:55.777067
657	16	-1	0.0	0	0:01:55.772214
658	16	-1	0.0	0	0:01:55.771393
659	16	-1	0.0	0	0:01:55.782934
660	17	17	0.7502375120603182	1	0:01:55.783027
661	17	17	0.7502375120603182	1	0:01:55.770736
662	17	17	0.7502375120603182	1	0:01:55.762633
663	17	16	0.7502375120603182	0	0:01:55.845509
664	17	17	0.336657273304347	1	0:01:55.765832
665	17	17	0.7502375120603182	1	0:01:55.756304
666	17	17	0.6746295194051951	1	0:01:55.776555
667	17	17	0.1974711594579051	1	0:01:55.785538
668	17	38	0.7502375120603182	0	0:01:55.752167
669	17	38	0.31718403199314127	0	0:01:55.753343
670	17	17	0.7502375120603182	1	0:01:55.773427
671	17	17	0.5770689253008233	1	0:01:55.779119
672	17	-1	0.0	0	0:01:55.801441
673	17	38	0.7502375120603182	0	0:01:55.774053
674	17	38	0.7502375120603182	0	0:01:55.773093
675	17	38	0.7502375120603182	0	0:01:55.780756
676	17	38	0.7502375120603182	0	0:01:55.771812
677	17	38	0.7502375120603182	0	0:01:55.771039
678	17	38	0.6206698756845618	0	0:01:55.763269
679	17	38	0.7502375120603182	0	0:01:55.762014
680	17	17	0.7502375120603182	1	0:01:55.763611
681	17	17	0.7502375120603182	1	0:01:55.765458
682	17	17	0.7502375120603182	1	0:01:55.764347
683	17	17	0.7502375120603182	1	0:01:55.768812
684	17	17	0.7502375120603182	1	0:01:55.777849
685	17	-1	0.0	0	0:01:55.768323
686	17	17	0.1974711594579051	1	0:01:55.757025
687	17	17	0.44977306167934666	1	0:01:55.755862
688	17	17	0.6746295194051951	1	0:01:55.778016
689	17	-1	0.0	0	0:01:55.769415
690	17	38	0.3782577025559939	0	0:01:55.756558
691	17	38	0.40067347942062886	0	0:01:55.747052
692	17	38	0.6746295194051951	0	0:01:55.764308
693	17	38	0.1974711594579051	0	0:01:55.745914
694	17	-1	0.0	0	0:01:55.768684
695	17	38	0.40067347942062886	0	0:01:55.738132
696	17	38	0.7502375120603182	0	0:01:55.748177
697	18	40	0.0952867047546978	0	0:01:55.750332
698	18	40	0.7502375120603182	0	0:01:55.751030
699	18	40	0.7502375120603182	0	0:01:55.738316
700	18	40	0.4244233895223037	0	0:01:55.735153
701	18	53	0.5068408995964507	0	0:01:55.766359
702	18	53	0.7502375120603182	0	0:01:55.754968
703	18	53	0.24585857044776446	0	0:01:55.758060
704	18	53	0.7502375120603182	0	0:01:55.738273
705	18	10	0.47707946358328385	0	0:01:55.735012
706	18	-1	0.0	0	0:01:55.743792
707	18	40	0.1974711594579051	0	0:01:55.736811
708	18	10	0.7502375120603182	0	0:01:55.740733
709	18	40	0.336657273304347	0	0:01:55.748049
710	18	78	0.04126542262166573	0	0:01:55.740377
711	18	78	0.2984477511839905	0	0:01:55.751169
712	18	10	0.0020679132316667776	0	0:01:55.752862
713	18	17	0.26285245725166134	0	0:01:55.738716
714	18	86	0.0020679132316667776	0	0:01:55.716345
715	18	-1	0.0	0	0:01:55.733095
716	18	53	0.2984477511839905	0	0:01:55.736131
717	18	38	0.2984477511839905	0	0:01:55.748930
718	18	-1	0.0	0	0:01:55.744683
719	18	-1	0.0	0	0:01:55.768834
720	18	-1	0.0	0	0:01:55.778586
721	18	30	0.4244233895223037	0	0:01:55.733548
722	18	40	0.13762114318163302	0	0:01:55.771240
723	18	-1	0.0	0	0:01:55.773573
724	18	50	0.40067347942062886	0	0:01:55.776005
725	19	17	0.3782577025559939	0	0:01:55.764748
726	19	-1	0.0	0	0:01:55.783935
727	19	-1	0.0	0	0:01:55.780290
728	19	-1	0.0	0	0:01:55.765091
729	19	38	0.3782577025559939	0	0:01:55.764939

==> Plots/paper_results/imagenet_results/salman_025.csv <==
radius,accuracy
0.000,0.616
0.010,0.616
0.020,0.616
0.030,0.616
0.040,0.616
0.050,0.614
0.060,0.614
0.070,0.614
0.080,0.61
0.090,0.608
0.100,0.608
0.110,0.606
0.120,0.604
0.130,0.604
0.140,0.604
0.150,0.602
0.160,0.602
0.170,0.602
0.180,0.602
0.190,0.596
0.200,0.594
0.210,0.592
0.220,0.59
0.230,0.59
0.240,0.588
0.250,0.584
0.260,0.582
0.270,0.58
0.280,0.578
0.290,0.578
0.300,0.576
0.310,0.576
0.320,0.574
0.330,0.574
0.340,0.574
0.350,0.572
0.360,0.572
0.370,0.572
0.380,0.57
0.390,0.566
0.400,0.566
0.410,0.566
0.420,0.566
0.430,0.562
0.440,0.562
0.450,0.56
0.460,0.556
0.470,0.556
0.480,0.552
0.490,0.552
0.500,0.552
0.510,0.55
0.520,0.546
0.530,0.542
0.540,0.54
0.550,0.538
0.560,0.538
0.570,0.536
0.580,0.536
0.590,0.534
0.600,0.534
0.610,0.528
0.620,0.528
0.630,0.526
0.640,0.52
0.650,0.52
0.660,0.52
0.670,0.518
0.680,0.518
0.690,0.516
0.700,0.51
0.710,0.508
0.720,0.508
0.730,0.502
0.740,0.502
0.750,0.498
0.760,0.498
0.770,0.496
0.780,0.49
0.790,0.49
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/salman_050.csv <==
radius,accuracy
0.000,0.514
0.010,0.514
0.020,0.514
0.030,0.514
0.040,0.514
0.050,0.514
0.060,0.514
0.070,0.512
0.080,0.512
0.090,0.512
0.100,0.512
0.110,0.512
0.120,0.51
0.130,0.506
0.140,0.506
0.150,0.504
0.160,0.502
0.170,0.502
0.180,0.502
0.190,0.498
0.200,0.498
0.210,0.496
0.220,0.494
0.230,0.494
0.240,0.494
0.250,0.494
0.260,0.494
0.270,0.494
0.280,0.494
0.290,0.494
0.300,0.494
0.310,0.494
0.320,0.494
0.330,0.494
0.340,0.49
0.350,0.49
0.360,0.49
0.370,0.488
0.380,0.486
0.390,0.486
0.400,0.484
0.410,0.482
0.420,0.482
0.430,0.482
0.440,0.482
0.450,0.482
0.460,0.478
0.470,0.478
0.480,0.478
0.490,0.476
0.500,0.472
0.510,0.472
0.520,0.472
0.530,0.468
0.540,0.468
0.550,0.468
0.560,0.464
0.570,0.464
0.580,0.464
0.590,0.46
0.600,0.46
0.610,0.456
0.620,0.454
0.630,0.454
0.640,0.452
0.650,0.45
0.660,0.448
0.670,0.446
0.680,0.444
0.690,0.442
0.700,0.44
0.710,0.438
0.720,0.438
0.730,0.436
0.740,0.436
0.750,0.432
0.760,0.432
0.770,0.432
0.780,0.432
0.790,0.432
0.800,0.432
0.810,0.428
0.820,0.428
0.830,0.422
0.840,0.42
0.850,0.42
0.860,0.418
0.870,0.418
0.880,0.418
0.890,0.414
0.900,0.414
0.910,0.414
0.920,0.408
0.930,0.404
0.940,0.404
0.950,0.404
0.960,0.404
0.970,0.404
0.980,0.404
0.990,0.404
1.000,0.404
1.010,0.402
1.020,0.402
1.030,0.402
1.040,0.402
1.050,0.4
1.060,0.4
1.070,0.398
1.080,0.398
1.090,0.396
1.100,0.394
1.110,0.394
1.120,0.392
1.130,0.392
1.140,0.39
1.150,0.39
1.160,0.39
1.170,0.39
1.180,0.388
1.190,0.382
1.200,0.38
1.210,0.376
1.220,0.374
1.230,0.372
1.240,0.368
1.250,0.368
1.260,0.366
1.270,0.366
1.280,0.366
1.290,0.366
1.300,0.366
1.310,0.366
1.320,0.366
1.330,0.362
1.340,0.362
1.350,0.36
1.360,0.358
1.370,0.352
1.380,0.35
1.390,0.348
1.400,0.346
1.410,0.344
1.420,0.344
1.430,0.344
1.440,0.342
1.450,0.338
1.460,0.336
1.470,0.334
1.480,0.334
1.490,0.328
1.500,0.328
1.510,0.324
1.520,0.324
1.530,0.316
1.540,0.316
1.550,0.316
1.560,0.302
1.570,0.302
1.580,0.302
1.590,0.302
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/salman_100.csv <==
radius,accuracy
0.000,0.374
0.010,0.372
0.020,0.372
0.030,0.37
0.040,0.37
0.050,0.37
0.060,0.366
0.070,0.362
0.080,0.362
0.090,0.362
0.100,0.362
0.110,0.362
0.120,0.362
0.130,0.362
0.140,0.36
0.150,0.36
0.160,0.36
0.170,0.358
0.180,0.358
0.190,0.358
0.200,0.358
0.210,0.358
0.220,0.358
0.230,0.358
0.240,0.356
0.250,0.356
0.260,0.354
0.270,0.352
0.280,0.352
0.290,0.352
0.300,0.352
0.310,0.352
0.320,0.352
0.330,0.35
0.340,0.35
0.350,0.35
0.360,0.348
0.370,0.346
0.380,0.346
0.390,0.346
0.400,0.344
0.410,0.342
0.420,0.342
0.430,0.342
0.440,0.342
0.450,0.338
0.460,0.338
0.470,0.338
0.480,0.338
0.490,0.338
0.500,0.338
0.510,0.338
0.520,0.336
0.530,0.334
0.540,0.334
0.550,0.332
0.560,0.332
0.570,0.332
0.580,0.332
0.590,0.33
0.600,0.33
0.610,0.33
0.620,0.328
0.630,0.326
0.640,0.324
0.650,0.324
0.660,0.324
0.670,0.324
0.680,0.324
0.690,0.324
0.700,0.324
0.710,0.324
0.720,0.324
0.730,0.324
0.740,0.324
0.750,0.324
0.760,0.32
0.770,0.32
0.780,0.32
0.790,0.318
0.800,0.316
0.810,0.312
0.820,0.31
0.830,0.308
0.840,0.308
0.850,0.308
0.860,0.308
0.870,0.308
0.880,0.308
0.890,0.308
0.900,0.308
0.910,0.304
0.920,0.304
0.930,0.304
0.940,0.304
0.950,0.304
0.960,0.302
0.970,0.3
0.980,0.3
0.990,0.3
1.000,0.298
1.010,0.296
1.020,0.296
1.030,0.296
1.040,0.296
1.050,0.294
1.060,0.292
1.070,0.292
1.080,0.29
1.090,0.29
1.100,0.29
1.110,0.29
1.120,0.286
1.130,0.284
1.140,0.284
1.150,0.284
1.160,0.284
1.170,0.284
1.180,0.282
1.190,0.282
1.200,0.28
1.210,0.28
1.220,0.28
1.230,0.28
1.240,0.28
1.250,0.28
1.260,0.28
1.270,0.278
1.280,0.278
1.290,0.276
1.300,0.276
1.310,0.276
1.320,0.276
1.330,0.276
1.340,0.276
1.350,0.276
1.360,0.276
1.370,0.276
1.380,0.276
1.390,0.276
1.400,0.276
1.410,0.276
1.420,0.276
1.430,0.274
1.440,0.272
1.450,0.27
1.460,0.268
1.470,0.266
1.480,0.262
1.490,0.262
1.500,0.262
1.510,0.262
1.520,0.262
1.530,0.262
1.540,0.262
1.550,0.262
1.560,0.262
1.570,0.258
1.580,0.258
1.590,0.258
1.600,0.258
1.610,0.258
1.620,0.258
1.630,0.258
1.640,0.258
1.650,0.258
1.660,0.258
1.670,0.256
1.680,0.256
1.690,0.256
1.700,0.252
1.710,0.252
1.720,0.252
1.730,0.252
1.740,0.252
1.750,0.252
1.760,0.252
1.770,0.252
1.780,0.25
1.790,0.25
1.800,0.248
1.810,0.248
1.820,0.248
1.830,0.246
1.840,0.246
1.850,0.246
1.860,0.246
1.870,0.246
1.880,0.246
1.890,0.244
1.900,0.244
1.910,0.244
1.920,0.242
1.930,0.238
1.940,0.238
1.950,0.238
1.960,0.238
1.970,0.238
1.980,0.236
1.990,0.236
2.000,0.236
2.010,0.234
2.020,0.232
2.030,0.232
2.040,0.232
2.050,0.232
2.060,0.232
2.070,0.228
2.080,0.228
2.090,0.228
2.100,0.228
2.110,0.226
2.120,0.224
2.130,0.224
2.140,0.224
2.150,0.224
2.160,0.222
2.170,0.22
2.180,0.218
2.190,0.218
2.200,0.218
2.210,0.218
2.220,0.216
2.230,0.216
2.240,0.216
2.250,0.216
2.260,0.216
2.270,0.214
2.280,0.212
2.290,0.208
2.300,0.208
2.310,0.208
2.320,0.206
2.330,0.204
2.340,0.202
2.350,0.202
2.360,0.2
2.370,0.2
2.380,0.2
2.390,0.2
2.400,0.198
2.410,0.196
2.420,0.192
2.430,0.192
2.440,0.192
2.450,0.192
2.460,0.192
2.470,0.19
2.480,0.19
2.490,0.19
2.500,0.186
2.510,0.186
2.520,0.186
2.530,0.186
2.540,0.186
2.550,0.184
2.560,0.182
2.570,0.182
2.580,0.182
2.590,0.182
2.600,0.182
2.610,0.182
2.620,0.182
2.630,0.182
2.640,0.18
2.650,0.178
2.660,0.178
2.670,0.176
2.680,0.176
2.690,0.176
2.700,0.176
2.710,0.176
2.720,0.176
2.730,0.176
2.740,0.174
2.750,0.174
2.760,0.174
2.770,0.174
2.780,0.174
2.790,0.174
2.800,0.174
2.810,0.174
2.820,0.172
2.830,0.172
2.840,0.172
2.850,0.172
2.860,0.172
2.870,0.17
2.880,0.17
2.890,0.166
2.900,0.166
2.910,0.166
2.920,0.166
2.930,0.166
2.940,0.164
2.950,0.164
2.960,0.164
2.970,0.164
2.980,0.16
2.990,0.16
3.000,0.16
3.010,0.16
3.020,0.152
3.030,0.152
3.040,0.152
3.050,0.152
3.060,0.146
3.070,0.146
3.080,0.146
3.090,0.146
3.100,0.146
3.110,0.146
3.120,0.14
3.130,0.14
3.140,0.14
3.150,0.14
3.160,0.14
3.170,0.14
3.180,0.14
3.190,0.14
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_025_16.csv <==
radius,accuracy
0.000,0.65
0.010,0.65
0.020,0.648
0.030,0.648
0.040,0.648
0.050,0.648
0.060,0.646
0.070,0.646
0.080,0.644
0.090,0.644
0.100,0.644
0.110,0.644
0.120,0.644
0.130,0.644
0.140,0.642
0.150,0.642
0.160,0.64
0.170,0.64
0.180,0.638
0.190,0.638
0.200,0.636
0.210,0.634
0.220,0.632
0.230,0.632
0.240,0.632
0.250,0.632
0.260,0.632
0.270,0.632
0.280,0.632
0.290,0.63
0.300,0.63
0.310,0.63
0.320,0.63
0.330,0.63
0.340,0.63
0.350,0.63
0.360,0.63
0.370,0.628
0.380,0.626
0.390,0.626
0.400,0.626
0.410,0.626
0.420,0.626
0.430,0.626
0.440,0.624
0.450,0.62
0.460,0.62
0.470,0.62
0.480,0.618
0.490,0.618
0.500,0.618
0.510,0.618
0.520,0.618
0.530,0.616
0.540,0.616
0.550,0.614
0.560,0.614
0.570,0.614
0.580,0.614
0.590,0.614
0.600,0.614
0.610,0.614
0.620,0.612
0.630,0.61
0.640,0.61
0.650,0.61
0.660,0.608
0.670,0.606
0.680,0.606
0.690,0.606
0.700,0.604
0.710,0.6
0.720,0.598
0.730,0.594
0.740,0.594
0.750,0.594
0.760,0.592
0.770,0.592
0.780,0.588
0.790,0.588
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_025_4.csv <==
radius,accuracy
0.000,0.646
0.010,0.644
0.020,0.644
0.030,0.644
0.040,0.642
0.050,0.64
0.060,0.64
0.070,0.64
0.080,0.64
0.090,0.64
0.100,0.638
0.110,0.638
0.120,0.638
0.130,0.638
0.140,0.636
0.150,0.634
0.160,0.634
0.170,0.634
0.180,0.632
0.190,0.632
0.200,0.63
0.210,0.63
0.220,0.628
0.230,0.628
0.240,0.628
0.250,0.628
0.260,0.626
0.270,0.622
0.280,0.622
0.290,0.62
0.300,0.616
0.310,0.614
0.320,0.614
0.330,0.612
0.340,0.612
0.350,0.61
0.360,0.61
0.370,0.61
0.380,0.61
0.390,0.608
0.400,0.606
0.410,0.606
0.420,0.604
0.430,0.604
0.440,0.6
0.450,0.6
0.460,0.6
0.470,0.6
0.480,0.6
0.490,0.6
0.500,0.6
0.510,0.6
0.520,0.6
0.530,0.6
0.540,0.6
0.550,0.6
0.560,0.6
0.570,0.6
0.580,0.6
0.590,0.596
0.600,0.596
0.610,0.594
0.620,0.592
0.630,0.59
0.640,0.59
0.650,0.59
0.660,0.59
0.670,0.59
0.680,0.59
0.690,0.59
0.700,0.59
0.710,0.59
0.720,0.59
0.730,0.586
0.740,0.584
0.750,0.58
0.760,0.58
0.770,0.58
0.780,0.576
0.790,0.576
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_025_8.csv <==
radius,accuracy
0.000,0.65
0.010,0.65
0.020,0.65
0.030,0.65
0.040,0.646
0.050,0.646
0.060,0.646
0.070,0.646
0.080,0.642
0.090,0.64
0.100,0.64
0.110,0.64
0.120,0.638
0.130,0.638
0.140,0.638
0.150,0.638
0.160,0.638
0.170,0.636
0.180,0.636
0.190,0.636
0.200,0.634
0.210,0.634
0.220,0.632
0.230,0.628
0.240,0.628
0.250,0.626
0.260,0.626
0.270,0.626
0.280,0.626
0.290,0.624
0.300,0.624
0.310,0.624
0.320,0.624
0.330,0.624
0.340,0.624
0.350,0.624
0.360,0.624
0.370,0.624
0.380,0.624
0.390,0.622
0.400,0.62
0.410,0.62
0.420,0.62
0.430,0.62
0.440,0.62
0.450,0.62
0.460,0.62
0.470,0.618
0.480,0.618
0.490,0.618
0.500,0.618
0.510,0.618
0.520,0.618
0.530,0.614
0.540,0.614
0.550,0.614
0.560,0.614
0.570,0.612
0.580,0.612
0.590,0.612
0.600,0.612
0.610,0.612
0.620,0.606
0.630,0.606
0.640,0.606
0.650,0.606
0.660,0.606
0.670,0.604
0.680,0.602
0.690,0.6
0.700,0.596
0.710,0.596
0.720,0.596
0.730,0.594
0.740,0.592
0.750,0.586
0.760,0.584
0.770,0.584
0.780,0.578
0.790,0.578
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_050_16.csv <==
radius,accuracy
0.000,0.576
0.010,0.576
0.020,0.576
0.030,0.574
0.040,0.574
0.050,0.572
0.060,0.572
0.070,0.572
0.080,0.572
0.090,0.566
0.100,0.566
0.110,0.566
0.120,0.562
0.130,0.56
0.140,0.56
0.150,0.56
0.160,0.56
0.170,0.56
0.180,0.56
0.190,0.56
0.200,0.558
0.210,0.558
0.220,0.558
0.230,0.558
0.240,0.556
0.250,0.556
0.260,0.554
0.270,0.554
0.280,0.554
0.290,0.554
0.300,0.554
0.310,0.552
0.320,0.55
0.330,0.55
0.340,0.55
0.350,0.548
0.360,0.548
0.370,0.548
0.380,0.548
0.390,0.548
0.400,0.548
0.410,0.546
0.420,0.546
0.430,0.544
0.440,0.544
0.450,0.544
0.460,0.544
0.470,0.544
0.480,0.542
0.490,0.542
0.500,0.542
0.510,0.54
0.520,0.54
0.530,0.54
0.540,0.538
0.550,0.538
0.560,0.538
0.570,0.536
0.580,0.536
0.590,0.536
0.600,0.536
0.610,0.536
0.620,0.536
0.630,0.536
0.640,0.536
0.650,0.536
0.660,0.536
0.670,0.536
0.680,0.532
0.690,0.532
0.700,0.532
0.710,0.532
0.720,0.532
0.730,0.532
0.740,0.532
0.750,0.532
0.760,0.532
0.770,0.532
0.780,0.532
0.790,0.53
0.800,0.528
0.810,0.526
0.820,0.526
0.830,0.524
0.840,0.522
0.850,0.522
0.860,0.52
0.870,0.52
0.880,0.52
0.890,0.52
0.900,0.52
0.910,0.52
0.920,0.52
0.930,0.516
0.940,0.516
0.950,0.516
0.960,0.516
0.970,0.514
0.980,0.512
0.990,0.512
1.000,0.508
1.010,0.508
1.020,0.508
1.030,0.506
1.040,0.506
1.050,0.506
1.060,0.506
1.070,0.504
1.080,0.504
1.090,0.504
1.100,0.504
1.110,0.502
1.120,0.502
1.130,0.5
1.140,0.5
1.150,0.5
1.160,0.5
1.170,0.5
1.180,0.498
1.190,0.498
1.200,0.498
1.210,0.498
1.220,0.498
1.230,0.498
1.240,0.498
1.250,0.498
1.260,0.496
1.270,0.496
1.280,0.494
1.290,0.49
1.300,0.49
1.310,0.49
1.320,0.49
1.330,0.49
1.340,0.49
1.350,0.49
1.360,0.49
1.370,0.49
1.380,0.488
1.390,0.488
1.400,0.488
1.410,0.486
1.420,0.486
1.430,0.486
1.440,0.486
1.450,0.486
1.460,0.486
1.470,0.484
1.480,0.484
1.490,0.482
1.500,0.482
1.510,0.48
1.520,0.48
1.530,0.476
1.540,0.476
1.550,0.476
1.560,0.464
1.570,0.464
1.580,0.464
1.590,0.464
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_050_4.csv <==
radius,accuracy
0.000,0.576
0.010,0.57
0.020,0.57
0.030,0.568
0.040,0.568
0.050,0.568
0.060,0.568
0.070,0.568
0.080,0.568
0.090,0.568
0.100,0.566
0.110,0.564
0.120,0.562
0.130,0.562
0.140,0.562
0.150,0.56
0.160,0.558
0.170,0.558
0.180,0.556
0.190,0.556
0.200,0.556
0.210,0.554
0.220,0.55
0.230,0.55
0.240,0.55
0.250,0.55
0.260,0.55
0.270,0.55
0.280,0.546
0.290,0.546
0.300,0.544
0.310,0.544
0.320,0.544
0.330,0.54
0.340,0.54
0.350,0.538
0.360,0.538
0.370,0.536
0.380,0.534
0.390,0.534
0.400,0.532
0.410,0.532
0.420,0.532
0.430,0.532
0.440,0.53
0.450,0.53
0.460,0.53
0.470,0.53
0.480,0.53
0.490,0.528
0.500,0.528
0.510,0.528
0.520,0.528
0.530,0.528
0.540,0.528
0.550,0.528
0.560,0.528
0.570,0.526
0.580,0.526
0.590,0.524
0.600,0.524
0.610,0.524
0.620,0.522
0.630,0.522
0.640,0.52
0.650,0.52
0.660,0.52
0.670,0.52
0.680,0.52
0.690,0.518
0.700,0.514
0.710,0.514
0.720,0.514
0.730,0.514
0.740,0.514
0.750,0.512
0.760,0.512
0.770,0.512
0.780,0.512
0.790,0.512
0.800,0.512
0.810,0.51
0.820,0.51
0.830,0.506
0.840,0.506
0.850,0.506
0.860,0.506
0.870,0.504
0.880,0.502
0.890,0.502
0.900,0.502
0.910,0.502
0.920,0.5
0.930,0.5
0.940,0.5
0.950,0.5
0.960,0.498
0.970,0.498
0.980,0.498
0.990,0.498
1.000,0.498
1.010,0.496
1.020,0.496
1.030,0.492
1.040,0.49
1.050,0.49
1.060,0.488
1.070,0.486
1.080,0.484
1.090,0.484
1.100,0.484
1.110,0.484
1.120,0.482
1.130,0.482
1.140,0.482
1.150,0.482
1.160,0.482
1.170,0.482
1.180,0.478
1.190,0.476
1.200,0.476
1.210,0.476
1.220,0.474
1.230,0.472
1.240,0.472
1.250,0.472
1.260,0.472
1.270,0.472
1.280,0.472
1.290,0.472
1.300,0.472
1.310,0.472
1.320,0.472
1.330,0.47
1.340,0.47
1.350,0.47
1.360,0.47
1.370,0.47
1.380,0.47
1.390,0.47
1.400,0.468
1.410,0.468
1.420,0.464
1.430,0.464
1.440,0.464
1.450,0.462
1.460,0.462
1.470,0.462
1.480,0.462
1.490,0.458
1.500,0.458
1.510,0.452
1.520,0.452
1.530,0.444
1.540,0.444
1.550,0.444
1.560,0.432
1.570,0.432
1.580,0.432
1.590,0.432
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_050_8.csv <==
radius,accuracy
0.000,0.576
0.010,0.574
0.020,0.572
0.030,0.572
0.040,0.57
0.050,0.57
0.060,0.57
0.070,0.57
0.080,0.57
0.090,0.57
0.100,0.568
0.110,0.568
0.120,0.566
0.130,0.564
0.140,0.564
0.150,0.56
0.160,0.558
0.170,0.554
0.180,0.554
0.190,0.554
0.200,0.554
0.210,0.554
0.220,0.554
0.230,0.554
0.240,0.554
0.250,0.55
0.260,0.55
0.270,0.55
0.280,0.55
0.290,0.55
0.300,0.55
0.310,0.55
0.320,0.55
0.330,0.55
0.340,0.55
0.350,0.55
0.360,0.548
0.370,0.548
0.380,0.546
0.390,0.546
0.400,0.546
0.410,0.546
0.420,0.546
0.430,0.544
0.440,0.542
0.450,0.542
0.460,0.542
0.470,0.542
0.480,0.542
0.490,0.542
0.500,0.542
0.510,0.54
0.520,0.54
0.530,0.54
0.540,0.54
0.550,0.538
0.560,0.538
0.570,0.536
0.580,0.536
0.590,0.534
0.600,0.534
0.610,0.534
0.620,0.534
0.630,0.532
0.640,0.532
0.650,0.53
0.660,0.53
0.670,0.53
0.680,0.528
0.690,0.526
0.700,0.526
0.710,0.524
0.720,0.522
0.730,0.522
0.740,0.52
0.750,0.518
0.760,0.516
0.770,0.516
0.780,0.514
0.790,0.512
0.800,0.512
0.810,0.512
0.820,0.51
0.830,0.51
0.840,0.51
0.850,0.506
0.860,0.506
0.870,0.506
0.880,0.504
0.890,0.504
0.900,0.504
0.910,0.504
0.920,0.504
0.930,0.504
0.940,0.504
0.950,0.504
0.960,0.504
0.970,0.5
0.980,0.5
0.990,0.5
1.000,0.5
1.010,0.5
1.020,0.5
1.030,0.5
1.040,0.5
1.050,0.5
1.060,0.5
1.070,0.5
1.080,0.5
1.090,0.498
1.100,0.498
1.110,0.498
1.120,0.496
1.130,0.496
1.140,0.496
1.150,0.496
1.160,0.492
1.170,0.492
1.180,0.492
1.190,0.492
1.200,0.49
1.210,0.49
1.220,0.49
1.230,0.488
1.240,0.486
1.250,0.486
1.260,0.486
1.270,0.486
1.280,0.486
1.290,0.486
1.300,0.484
1.310,0.484
1.320,0.484
1.330,0.484
1.340,0.484
1.350,0.484
1.360,0.482
1.370,0.482
1.380,0.48
1.390,0.48
1.400,0.478
1.410,0.478
1.420,0.476
1.430,0.476
1.440,0.476
1.450,0.476
1.460,0.474
1.470,0.472
1.480,0.472
1.490,0.468
1.500,0.468
1.510,0.462
1.520,0.462
1.530,0.46
1.540,0.46
1.550,0.46
1.560,0.46
1.570,0.46
1.580,0.46
1.590,0.46
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_100_16.csv <==
radius,accuracy
0.000,0.444
0.010,0.444
0.020,0.444
0.030,0.444
0.040,0.442
0.050,0.442
0.060,0.442
0.070,0.44
0.080,0.44
0.090,0.438
0.100,0.438
0.110,0.438
0.120,0.438
0.130,0.438
0.140,0.436
0.150,0.436
0.160,0.436
0.170,0.436
0.180,0.436
0.190,0.436
0.200,0.436
0.210,0.436
0.220,0.436
0.230,0.436
0.240,0.434
0.250,0.434
0.260,0.432
0.270,0.432
0.280,0.432
0.290,0.432
0.300,0.43
0.310,0.43
0.320,0.428
0.330,0.428
0.340,0.426
0.350,0.426
0.360,0.426
0.370,0.426
0.380,0.424
0.390,0.424
0.400,0.422
0.410,0.422
0.420,0.42
0.430,0.418
0.440,0.418
0.450,0.418
0.460,0.416
0.470,0.416
0.480,0.416
0.490,0.416
0.500,0.414
0.510,0.414
0.520,0.414
0.530,0.414
0.540,0.414
0.550,0.414
0.560,0.414
0.570,0.414
0.580,0.414
0.590,0.414
0.600,0.414
0.610,0.414
0.620,0.414
0.630,0.414
0.640,0.414
0.650,0.414
0.660,0.414
0.670,0.41
0.680,0.408
0.690,0.408
0.700,0.406
0.710,0.406
0.720,0.404
0.730,0.404
0.740,0.402
0.750,0.402
0.760,0.402
0.770,0.402
0.780,0.402
0.790,0.402
0.800,0.402
0.810,0.402
0.820,0.4
0.830,0.4
0.840,0.4
0.850,0.398
0.860,0.398
0.870,0.396
0.880,0.396
0.890,0.396
0.900,0.396
0.910,0.396
0.920,0.392
0.930,0.39
0.940,0.388
0.950,0.388
0.960,0.386
0.970,0.386
0.980,0.386
0.990,0.384
1.000,0.384
1.010,0.384
1.020,0.384
1.030,0.384
1.040,0.382
1.050,0.382
1.060,0.382
1.070,0.382
1.080,0.382
1.090,0.382
1.100,0.38
1.110,0.38
1.120,0.38
1.130,0.38
1.140,0.38
1.150,0.38
1.160,0.38
1.170,0.38
1.180,0.38
1.190,0.38
1.200,0.38
1.210,0.38
1.220,0.38
1.230,0.38
1.240,0.38
1.250,0.38
1.260,0.38
1.270,0.38
1.280,0.38
1.290,0.38
1.300,0.38
1.310,0.38
1.320,0.38
1.330,0.378
1.340,0.376
1.350,0.376
1.360,0.376
1.370,0.376
1.380,0.376
1.390,0.376
1.400,0.376
1.410,0.376
1.420,0.376
1.430,0.376
1.440,0.376
1.450,0.374
1.460,0.374
1.470,0.374
1.480,0.372
1.490,0.372
1.500,0.37
1.510,0.37
1.520,0.368
1.530,0.368
1.540,0.368
1.550,0.368
1.560,0.368
1.570,0.368
1.580,0.368
1.590,0.368
1.600,0.368
1.610,0.368
1.620,0.368
1.630,0.368
1.640,0.366
1.650,0.366
1.660,0.366
1.670,0.366
1.680,0.366
1.690,0.366
1.700,0.366
1.710,0.364
1.720,0.364
1.730,0.364
1.740,0.364
1.750,0.364
1.760,0.364
1.770,0.362
1.780,0.362
1.790,0.362
1.800,0.36
1.810,0.36
1.820,0.36
1.830,0.358
1.840,0.356
1.850,0.354
1.860,0.354
1.870,0.354
1.880,0.354
1.890,0.352
1.900,0.352
1.910,0.352
1.920,0.35
1.930,0.35
1.940,0.348
1.950,0.348
1.960,0.348
1.970,0.348
1.980,0.348
1.990,0.348
2.000,0.348
2.010,0.348
2.020,0.348
2.030,0.348
2.040,0.348
2.050,0.348
2.060,0.348
2.070,0.348
2.080,0.348
2.090,0.346
2.100,0.344
2.110,0.344
2.120,0.344
2.130,0.344
2.140,0.344
2.150,0.344
2.160,0.344
2.170,0.342
2.180,0.342
2.190,0.342
2.200,0.342
2.210,0.34
2.220,0.34
2.230,0.338
2.240,0.338
2.250,0.338
2.260,0.338
2.270,0.332
2.280,0.332
2.290,0.33
2.300,0.328
2.310,0.328
2.320,0.328
2.330,0.328
2.340,0.328
2.350,0.328
2.360,0.326
2.370,0.324
2.380,0.322
2.390,0.32
2.400,0.32
2.410,0.32
2.420,0.32
2.430,0.32
2.440,0.32
2.450,0.318
2.460,0.318
2.470,0.316
2.480,0.316
2.490,0.316
2.500,0.312
2.510,0.312
2.520,0.312
2.530,0.308
2.540,0.308
2.550,0.308
2.560,0.308
2.570,0.308
2.580,0.308
2.590,0.306
2.600,0.304
2.610,0.304
2.620,0.304
2.630,0.302
2.640,0.302
2.650,0.302
2.660,0.302
2.670,0.302
2.680,0.302
2.690,0.302
2.700,0.302
2.710,0.302
2.720,0.302
2.730,0.302
2.740,0.302
2.750,0.302
2.760,0.302
2.770,0.302
2.780,0.302
2.790,0.302
2.800,0.3
2.810,0.3
2.820,0.3
2.830,0.3
2.840,0.298
2.850,0.298
2.860,0.298
2.870,0.296
2.880,0.296
2.890,0.292
2.900,0.292
2.910,0.292
2.920,0.288
2.930,0.288
2.940,0.286
2.950,0.286
2.960,0.286
2.970,0.286
2.980,0.286
2.990,0.286
3.000,0.286
3.010,0.286
3.020,0.286
3.030,0.286
3.040,0.286
3.050,0.286
3.060,0.282
3.070,0.282
3.080,0.282
3.090,0.282
3.100,0.282
3.110,0.282
3.120,0.274
3.130,0.274
3.140,0.274
3.150,0.274
3.160,0.274
3.170,0.274
3.180,0.274
3.190,0.274
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_100_4.csv <==
radius,accuracy
0.000,0.442
0.010,0.442
0.020,0.442
0.030,0.442
0.040,0.44
0.050,0.434
0.060,0.434
0.070,0.434
0.080,0.434
0.090,0.43
0.100,0.428
0.110,0.428
0.120,0.428
0.130,0.426
0.140,0.424
0.150,0.424
0.160,0.424
0.170,0.424
0.180,0.424
0.190,0.424
0.200,0.424
0.210,0.424
0.220,0.424
0.230,0.424
0.240,0.424
0.250,0.424
0.260,0.424
0.270,0.424
0.280,0.422
0.290,0.418
0.300,0.418
0.310,0.416
0.320,0.414
0.330,0.414
0.340,0.412
0.350,0.41
0.360,0.41
0.370,0.41
0.380,0.41
0.390,0.41
0.400,0.41
0.410,0.41
0.420,0.41
0.430,0.41
0.440,0.41
0.450,0.41
0.460,0.41
0.470,0.41
0.480,0.41
0.490,0.406
0.500,0.406
0.510,0.406
0.520,0.406
0.530,0.406
0.540,0.406
0.550,0.406
0.560,0.406
0.570,0.404
0.580,0.404
0.590,0.404
0.600,0.4
0.610,0.398
0.620,0.398
0.630,0.398
0.640,0.398
0.650,0.398
0.660,0.398
0.670,0.398
0.680,0.398
0.690,0.398
0.700,0.396
0.710,0.396
0.720,0.396
0.730,0.396
0.740,0.396
0.750,0.396
0.760,0.394
0.770,0.394
0.780,0.394
0.790,0.394
0.800,0.394
0.810,0.394
0.820,0.392
0.830,0.392
0.840,0.392
0.850,0.392
0.860,0.392
0.870,0.392
0.880,0.392
0.890,0.392
0.900,0.392
0.910,0.392
0.920,0.392
0.930,0.392
0.940,0.39
0.950,0.39
0.960,0.39
0.970,0.388
0.980,0.388
0.990,0.388
1.000,0.388
1.010,0.388
1.020,0.388
1.030,0.386
1.040,0.384
1.050,0.382
1.060,0.38
1.070,0.378
1.080,0.378
1.090,0.378
1.100,0.378
1.110,0.376
1.120,0.376
1.130,0.372
1.140,0.372
1.150,0.372
1.160,0.372
1.170,0.372
1.180,0.372
1.190,0.372
1.200,0.372
1.210,0.372
1.220,0.368
1.230,0.368
1.240,0.368
1.250,0.368
1.260,0.368
1.270,0.368
1.280,0.368
1.290,0.364
1.300,0.364
1.310,0.364
1.320,0.364
1.330,0.362
1.340,0.362
1.350,0.36
1.360,0.36
1.370,0.36
1.380,0.36
1.390,0.358
1.400,0.358
1.410,0.354
1.420,0.354
1.430,0.354
1.440,0.35
1.450,0.35
1.460,0.35
1.470,0.348
1.480,0.348
1.490,0.346
1.500,0.346
1.510,0.346
1.520,0.342
1.530,0.34
1.540,0.34
1.550,0.34
1.560,0.34
1.570,0.34
1.580,0.34
1.590,0.34
1.600,0.34
1.610,0.338
1.620,0.338
1.630,0.336
1.640,0.336
1.650,0.336
1.660,0.334
1.670,0.334
1.680,0.332
1.690,0.332
1.700,0.332
1.710,0.33
1.720,0.33
1.730,0.33
1.740,0.33
1.750,0.33
1.760,0.33
1.770,0.33
1.780,0.328
1.790,0.328
1.800,0.328
1.810,0.326
1.820,0.326
1.830,0.326
1.840,0.326
1.850,0.324
1.860,0.324
1.870,0.322
1.880,0.322
1.890,0.32
1.900,0.32
1.910,0.32
1.920,0.32
1.930,0.318
1.940,0.316
1.950,0.314
1.960,0.314
1.970,0.314
1.980,0.314
1.990,0.312
2.000,0.312
2.010,0.312
2.020,0.312
2.030,0.312
2.040,0.308
2.050,0.308
2.060,0.306
2.070,0.306
2.080,0.306
2.090,0.306
2.100,0.306
2.110,0.302
2.120,0.302
2.130,0.302
2.140,0.302
2.150,0.302
2.160,0.302
2.170,0.302
2.180,0.302
2.190,0.3
2.200,0.298
2.210,0.296
2.220,0.296
2.230,0.296
2.240,0.296
2.250,0.296
2.260,0.294
2.270,0.294
2.280,0.294
2.290,0.294
2.300,0.294
2.310,0.292
2.320,0.29
2.330,0.29
2.340,0.29
2.350,0.29
2.360,0.29
2.370,0.29
2.380,0.29
2.390,0.29
2.400,0.29
2.410,0.29
2.420,0.29
2.430,0.29
2.440,0.29
2.450,0.29
2.460,0.29
2.470,0.288
2.480,0.288
2.490,0.288
2.500,0.288
2.510,0.288
2.520,0.288
2.530,0.286
2.540,0.284
2.550,0.284
2.560,0.284
2.570,0.284
2.580,0.284
2.590,0.282
2.600,0.282
2.610,0.282
2.620,0.282
2.630,0.28
2.640,0.28
2.650,0.28
2.660,0.278
2.670,0.278
2.680,0.278
2.690,0.278
2.700,0.278
2.710,0.278
2.720,0.278
2.730,0.272
2.740,0.268
2.750,0.268
2.760,0.268
2.770,0.266
2.780,0.266
2.790,0.264
2.800,0.264
2.810,0.264
2.820,0.264
2.830,0.264
2.840,0.262
2.850,0.262
2.860,0.262
2.870,0.258
2.880,0.258
2.890,0.258
2.900,0.258
2.910,0.258
2.920,0.258
2.930,0.258
2.940,0.256
2.950,0.256
2.960,0.256
2.970,0.256
2.980,0.254
2.990,0.254
3.000,0.254
3.010,0.254
3.020,0.248
3.030,0.248
3.040,0.248
3.050,0.248
3.060,0.244
3.070,0.244
3.080,0.244
3.090,0.244
3.100,0.244
3.110,0.244
3.120,0.24
3.130,0.24
3.140,0.24
3.150,0.24
3.160,0.24
3.170,0.24
3.180,0.24
3.190,0.24
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmax_25_100_8.csv <==
radius,accuracy
0.000,0.426
0.010,0.426
0.020,0.426
0.030,0.426
0.040,0.426
0.050,0.426
0.060,0.426
0.070,0.426
0.080,0.426
0.090,0.426
0.100,0.426
0.110,0.422
0.120,0.42
0.130,0.42
0.140,0.418
0.150,0.416
0.160,0.416
0.170,0.416
0.180,0.416
0.190,0.416
0.200,0.416
0.210,0.416
0.220,0.416
0.230,0.416
0.240,0.416
0.250,0.416
0.260,0.416
0.270,0.416
0.280,0.416
0.290,0.414
0.300,0.414
0.310,0.414
0.320,0.412
0.330,0.412
0.340,0.412
0.350,0.412
0.360,0.412
0.370,0.412
0.380,0.412
0.390,0.412
0.400,0.412
0.410,0.412
0.420,0.412
0.430,0.412
0.440,0.412
0.450,0.412
0.460,0.412
0.470,0.412
0.480,0.412
0.490,0.412
0.500,0.412
0.510,0.412
0.520,0.408
0.530,0.408
0.540,0.408
0.550,0.408
0.560,0.408
0.570,0.408
0.580,0.406
0.590,0.406
0.600,0.406
0.610,0.406
0.620,0.406
0.630,0.406
0.640,0.406
0.650,0.406
0.660,0.404
0.670,0.404
0.680,0.404
0.690,0.404
0.700,0.402
0.710,0.402
0.720,0.402
0.730,0.4
0.740,0.398
0.750,0.396
0.760,0.396
0.770,0.392
0.780,0.392
0.790,0.392
0.800,0.392
0.810,0.392
0.820,0.392
0.830,0.392
0.840,0.392
0.850,0.392
0.860,0.39
0.870,0.39
0.880,0.388
0.890,0.388
0.900,0.388
0.910,0.388
0.920,0.388
0.930,0.386
0.940,0.386
0.950,0.386
0.960,0.386
0.970,0.384
0.980,0.384
0.990,0.384
1.000,0.384
1.010,0.382
1.020,0.382
1.030,0.382
1.040,0.382
1.050,0.382
1.060,0.38
1.070,0.378
1.080,0.378
1.090,0.378
1.100,0.376
1.110,0.376
1.120,0.376
1.130,0.376
1.140,0.376
1.150,0.376
1.160,0.376
1.170,0.376
1.180,0.376
1.190,0.376
1.200,0.376
1.210,0.376
1.220,0.376
1.230,0.376
1.240,0.376
1.250,0.376
1.260,0.376
1.270,0.376
1.280,0.374
1.290,0.374
1.300,0.372
1.310,0.372
1.320,0.372
1.330,0.37
1.340,0.37
1.350,0.37
1.360,0.37
1.370,0.366
1.380,0.366
1.390,0.366
1.400,0.364
1.410,0.364
1.420,0.364
1.430,0.364
1.440,0.364
1.450,0.364
1.460,0.364
1.470,0.364
1.480,0.364
1.490,0.362
1.500,0.362
1.510,0.362
1.520,0.362
1.530,0.362
1.540,0.36
1.550,0.36
1.560,0.36
1.570,0.36
1.580,0.36
1.590,0.36
1.600,0.36
1.610,0.358
1.620,0.358
1.630,0.356
1.640,0.356
1.650,0.356
1.660,0.356
1.670,0.354
1.680,0.354
1.690,0.354
1.700,0.354
1.710,0.354
1.720,0.354
1.730,0.354
1.740,0.352
1.750,0.352
1.760,0.352
1.770,0.352
1.780,0.352
1.790,0.35
1.800,0.348
1.810,0.348
1.820,0.346
1.830,0.344
1.840,0.344
1.850,0.342
1.860,0.34
1.870,0.338
1.880,0.338
1.890,0.336
1.900,0.336
1.910,0.336
1.920,0.334
1.930,0.334
1.940,0.334
1.950,0.334
1.960,0.334
1.970,0.332
1.980,0.332
1.990,0.332
2.000,0.332
2.010,0.33
2.020,0.33
2.030,0.33
2.040,0.33
2.050,0.328
2.060,0.328
2.070,0.326
2.080,0.326
2.090,0.326
2.100,0.326
2.110,0.326
2.120,0.324
2.130,0.324
2.140,0.324
2.150,0.324
2.160,0.324
2.170,0.324
2.180,0.324
2.190,0.324
2.200,0.324
2.210,0.324
2.220,0.324
2.230,0.322
2.240,0.322
2.250,0.322
2.260,0.322
2.270,0.32
2.280,0.318
2.290,0.318
2.300,0.318
2.310,0.316
2.320,0.316
2.330,0.314
2.340,0.314
2.350,0.314
2.360,0.31
2.370,0.31
2.380,0.31
2.390,0.308
2.400,0.308
2.410,0.308
2.420,0.308
2.430,0.308
2.440,0.308
2.450,0.306
2.460,0.304
2.470,0.304
2.480,0.302
2.490,0.302
2.500,0.302
2.510,0.3
2.520,0.3
2.530,0.3
2.540,0.3
2.550,0.3
2.560,0.3
2.570,0.3
2.580,0.3
2.590,0.3
2.600,0.3
2.610,0.298
2.620,0.296
2.630,0.296
2.640,0.296
2.650,0.294
2.660,0.294
2.670,0.294
2.680,0.294
2.690,0.292
2.700,0.292
2.710,0.29
2.720,0.29
2.730,0.288
2.740,0.286
2.750,0.286
2.760,0.286
2.770,0.286
2.780,0.286
2.790,0.286
2.800,0.286
2.810,0.286
2.820,0.286
2.830,0.286
2.840,0.284
2.850,0.284
2.860,0.284
2.870,0.284
2.880,0.284
2.890,0.28
2.900,0.28
2.910,0.28
2.920,0.278
2.930,0.278
2.940,0.276
2.950,0.276
2.960,0.276
2.970,0.276
2.980,0.274
2.990,0.274
3.000,0.274
3.010,0.274
3.020,0.27
3.030,0.27
3.040,0.27
3.050,0.27
3.060,0.266
3.070,0.266
3.080,0.266
3.090,0.266
3.100,0.266
3.110,0.266
3.120,0.264
3.130,0.264
3.140,0.264
3.150,0.264
3.160,0.264
3.170,0.264
3.180,0.264
3.190,0.264
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_025_16.csv <==
radius,accuracy
0.000,0.648
0.010,0.648
0.020,0.646
0.030,0.646
0.040,0.646
0.050,0.646
0.060,0.646
0.070,0.646
0.080,0.646
0.090,0.646
0.100,0.646
0.110,0.646
0.120,0.646
0.130,0.646
0.140,0.646
0.150,0.646
0.160,0.646
0.170,0.646
0.180,0.646
0.190,0.646
0.200,0.646
0.210,0.644
0.220,0.644
0.230,0.644
0.240,0.644
0.250,0.644
0.260,0.644
0.270,0.644
0.280,0.644
0.290,0.644
0.300,0.644
0.310,0.644
0.320,0.644
0.330,0.644
0.340,0.644
0.350,0.644
0.360,0.642
0.370,0.636
0.380,0.636
0.390,0.636
0.400,0.636
0.410,0.636
0.420,0.636
0.430,0.634
0.440,0.634
0.450,0.634
0.460,0.634
0.470,0.634
0.480,0.634
0.490,0.634
0.500,0.634
0.510,0.634
0.520,0.634
0.530,0.634
0.540,0.634
0.550,0.634
0.560,0.634
0.570,0.634
0.580,0.632
0.590,0.63
0.600,0.63
0.610,0.63
0.620,0.63
0.630,0.63
0.640,0.63
0.650,0.63
0.660,0.63
0.670,0.63
0.680,0.63
0.690,0.628
0.700,0.628
0.710,0.628
0.720,0.626
0.730,0.626
0.740,0.626
0.750,0.626
0.760,0.626
0.770,0.624
0.780,0.62
0.790,0.62
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_025_4.csv <==
radius,accuracy
0.000,0.646
0.010,0.642
0.020,0.642
0.030,0.642
0.040,0.638
0.050,0.638
0.060,0.638
0.070,0.638
0.080,0.636
0.090,0.636
0.100,0.634
0.110,0.634
0.120,0.634
0.130,0.634
0.140,0.634
0.150,0.634
0.160,0.634
0.170,0.632
0.180,0.632
0.190,0.632
0.200,0.632
0.210,0.632
0.220,0.632
0.230,0.632
0.240,0.632
0.250,0.628
0.260,0.626
0.270,0.626
0.280,0.626
0.290,0.626
0.300,0.626
0.310,0.626
0.320,0.624
0.330,0.624
0.340,0.622
0.350,0.622
0.360,0.622
0.370,0.622
0.380,0.62
0.390,0.62
0.400,0.62
0.410,0.62
0.420,0.62
0.430,0.62
0.440,0.62
0.450,0.62
0.460,0.62
0.470,0.62
0.480,0.62
0.490,0.62
0.500,0.62
0.510,0.618
0.520,0.618
0.530,0.616
0.540,0.614
0.550,0.612
0.560,0.612
0.570,0.612
0.580,0.612
0.590,0.612
0.600,0.612
0.610,0.612
0.620,0.612
0.630,0.612
0.640,0.612
0.650,0.612
0.660,0.612
0.670,0.612
0.680,0.612
0.690,0.612
0.700,0.612
0.710,0.612
0.720,0.612
0.730,0.608
0.740,0.606
0.750,0.606
0.760,0.606
0.770,0.604
0.780,0.6
0.790,0.6
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_025_8.csv <==
radius,accuracy
0.000,0.654
0.010,0.654
0.020,0.654
0.030,0.652
0.040,0.652
0.050,0.652
0.060,0.652
0.070,0.65
0.080,0.648
0.090,0.648
0.100,0.648
0.110,0.648
0.120,0.648
0.130,0.648
0.140,0.646
0.150,0.644
0.160,0.644
0.170,0.644
0.180,0.644
0.190,0.644
0.200,0.638
0.210,0.638
0.220,0.636
0.230,0.636
0.240,0.636
0.250,0.636
0.260,0.636
0.270,0.636
0.280,0.636
0.290,0.636
0.300,0.634
0.310,0.634
0.320,0.634
0.330,0.634
0.340,0.634
0.350,0.632
0.360,0.632
0.370,0.632
0.380,0.632
0.390,0.632
0.400,0.63
0.410,0.628
0.420,0.628
0.430,0.626
0.440,0.626
0.450,0.626
0.460,0.626
0.470,0.626
0.480,0.624
0.490,0.624
0.500,0.624
0.510,0.624
0.520,0.624
0.530,0.624
0.540,0.624
0.550,0.624
0.560,0.624
0.570,0.624
0.580,0.624
0.590,0.622
0.600,0.618
0.610,0.616
0.620,0.616
0.630,0.616
0.640,0.616
0.650,0.616
0.660,0.616
0.670,0.616
0.680,0.616
0.690,0.614
0.700,0.614
0.710,0.614
0.720,0.614
0.730,0.612
0.740,0.612
0.750,0.61
0.760,0.61
0.770,0.608
0.780,0.604
0.790,0.604
0.800,0.0
0.810,0.0
0.820,0.0
0.830,0.0
0.840,0.0
0.850,0.0
0.860,0.0
0.870,0.0
0.880,0.0
0.890,0.0
0.900,0.0
0.910,0.0
0.920,0.0
0.930,0.0
0.940,0.0
0.950,0.0
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_050_16.csv <==
radius,accuracy
0.000,0.582
0.010,0.582
0.020,0.582
0.030,0.582
0.040,0.582
0.050,0.582
0.060,0.582
0.070,0.58
0.080,0.58
0.090,0.58
0.100,0.58
0.110,0.58
0.120,0.58
0.130,0.58
0.140,0.58
0.150,0.578
0.160,0.578
0.170,0.576
0.180,0.576
0.190,0.574
0.200,0.574
0.210,0.574
0.220,0.574
0.230,0.574
0.240,0.574
0.250,0.574
0.260,0.57
0.270,0.568
0.280,0.568
0.290,0.566
0.300,0.566
0.310,0.566
0.320,0.566
0.330,0.566
0.340,0.566
0.350,0.566
0.360,0.566
0.370,0.566
0.380,0.566
0.390,0.566
0.400,0.566
0.410,0.566
0.420,0.564
0.430,0.564
0.440,0.564
0.450,0.564
0.460,0.564
0.470,0.564
0.480,0.562
0.490,0.562
0.500,0.562
0.510,0.562
0.520,0.562
0.530,0.56
0.540,0.56
0.550,0.56
0.560,0.558
0.570,0.558
0.580,0.558
0.590,0.556
0.600,0.556
0.610,0.556
0.620,0.556
0.630,0.556
0.640,0.556
0.650,0.556
0.660,0.556
0.670,0.556
0.680,0.554
0.690,0.554
0.700,0.554
0.710,0.552
0.720,0.552
0.730,0.552
0.740,0.552
0.750,0.552
0.760,0.552
0.770,0.55
0.780,0.55
0.790,0.55
0.800,0.548
0.810,0.548
0.820,0.548
0.830,0.548
0.840,0.548
0.850,0.548
0.860,0.548
0.870,0.548
0.880,0.548
0.890,0.548
0.900,0.548
0.910,0.548
0.920,0.548
0.930,0.548
0.940,0.548
0.950,0.548
0.960,0.546
0.970,0.546
0.980,0.546
0.990,0.546
1.000,0.546
1.010,0.546
1.020,0.546
1.030,0.546
1.040,0.544
1.050,0.544
1.060,0.544
1.070,0.542
1.080,0.54
1.090,0.54
1.100,0.54
1.110,0.54
1.120,0.54
1.130,0.54
1.140,0.54
1.150,0.54
1.160,0.54
1.170,0.54
1.180,0.54
1.190,0.54
1.200,0.54
1.210,0.54
1.220,0.54
1.230,0.536
1.240,0.536
1.250,0.534
1.260,0.534
1.270,0.534
1.280,0.532
1.290,0.532
1.300,0.532
1.310,0.532
1.320,0.532
1.330,0.532
1.340,0.532
1.350,0.532
1.360,0.53
1.370,0.53
1.380,0.53
1.390,0.53
1.400,0.526
1.410,0.526
1.420,0.524
1.430,0.524
1.440,0.524
1.450,0.524
1.460,0.522
1.470,0.52
1.480,0.52
1.490,0.52
1.500,0.52
1.510,0.52
1.520,0.52
1.530,0.518
1.540,0.518
1.550,0.518
1.560,0.514
1.570,0.514
1.580,0.514
1.590,0.514
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_050_4.csv <==
radius,accuracy
0.000,0.576
0.010,0.576
0.020,0.576
0.030,0.576
0.040,0.574
0.050,0.574
0.060,0.572
0.070,0.572
0.080,0.57
0.090,0.57
0.100,0.57
0.110,0.57
0.120,0.57
0.130,0.57
0.140,0.57
0.150,0.57
0.160,0.568
0.170,0.568
0.180,0.568
0.190,0.566
0.200,0.566
0.210,0.566
0.220,0.564
0.230,0.564
0.240,0.564
0.250,0.564
0.260,0.564
0.270,0.564
0.280,0.564
0.290,0.564
0.300,0.564
0.310,0.562
0.320,0.562
0.330,0.56
0.340,0.558
0.350,0.558
0.360,0.558
0.370,0.556
0.380,0.556
0.390,0.556
0.400,0.556
0.410,0.556
0.420,0.552
0.430,0.552
0.440,0.552
0.450,0.55
0.460,0.55
0.470,0.548
0.480,0.546
0.490,0.546
0.500,0.544
0.510,0.544
0.520,0.542
0.530,0.542
0.540,0.542
0.550,0.54
0.560,0.54
0.570,0.54
0.580,0.54
0.590,0.54
0.600,0.538
0.610,0.538
0.620,0.538
0.630,0.538
0.640,0.538
0.650,0.538
0.660,0.538
0.670,0.538
0.680,0.536
0.690,0.536
0.700,0.536
0.710,0.536
0.720,0.536
0.730,0.532
0.740,0.532
0.750,0.532
0.760,0.532
0.770,0.53
0.780,0.53
0.790,0.53
0.800,0.53
0.810,0.53
0.820,0.53
0.830,0.53
0.840,0.53
0.850,0.53
0.860,0.53
0.870,0.53
0.880,0.528
0.890,0.526
0.900,0.526
0.910,0.526
0.920,0.526
0.930,0.526
0.940,0.526
0.950,0.526
0.960,0.526
0.970,0.526
0.980,0.524
0.990,0.522
1.000,0.52
1.010,0.518
1.020,0.518
1.030,0.518
1.040,0.516
1.050,0.516
1.060,0.514
1.070,0.514
1.080,0.514
1.090,0.514
1.100,0.514
1.110,0.514
1.120,0.514
1.130,0.512
1.140,0.512
1.150,0.512
1.160,0.512
1.170,0.512
1.180,0.512
1.190,0.508
1.200,0.506
1.210,0.506
1.220,0.506
1.230,0.506
1.240,0.506
1.250,0.506
1.260,0.506
1.270,0.506
1.280,0.504
1.290,0.504
1.300,0.502
1.310,0.5
1.320,0.498
1.330,0.496
1.340,0.496
1.350,0.496
1.360,0.496
1.370,0.496
1.380,0.496
1.390,0.494
1.400,0.488
1.410,0.484
1.420,0.484
1.430,0.484
1.440,0.48
1.450,0.48
1.460,0.48
1.470,0.48
1.480,0.48
1.490,0.478
1.500,0.478
1.510,0.47
1.520,0.47
1.530,0.468
1.540,0.468
1.550,0.468
1.560,0.464
1.570,0.464
1.580,0.464
1.590,0.464
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_050_8.csv <==
radius,accuracy
0.000,0.57
0.010,0.57
0.020,0.57
0.030,0.57
0.040,0.57
0.050,0.568
0.060,0.568
0.070,0.568
0.080,0.568
0.090,0.568
0.100,0.566
0.110,0.566
0.120,0.566
0.130,0.566
0.140,0.566
0.150,0.566
0.160,0.566
0.170,0.566
0.180,0.564
0.190,0.564
0.200,0.564
0.210,0.564
0.220,0.564
0.230,0.562
0.240,0.562
0.250,0.562
0.260,0.562
0.270,0.562
0.280,0.562
0.290,0.562
0.300,0.56
0.310,0.56
0.320,0.558
0.330,0.558
0.340,0.558
0.350,0.556
0.360,0.556
0.370,0.556
0.380,0.556
0.390,0.554
0.400,0.554
0.410,0.554
0.420,0.554
0.430,0.554
0.440,0.554
0.450,0.554
0.460,0.554
0.470,0.554
0.480,0.554
0.490,0.554
0.500,0.554
0.510,0.554
0.520,0.552
0.530,0.552
0.540,0.552
0.550,0.552
0.560,0.552
0.570,0.55
0.580,0.55
0.590,0.55
0.600,0.55
0.610,0.55
0.620,0.55
0.630,0.55
0.640,0.55
0.650,0.55
0.660,0.55
0.670,0.55
0.680,0.55
0.690,0.55
0.700,0.55
0.710,0.55
0.720,0.55
0.730,0.55
0.740,0.55
0.750,0.548
0.760,0.548
0.770,0.548
0.780,0.546
0.790,0.546
0.800,0.546
0.810,0.544
0.820,0.544
0.830,0.544
0.840,0.544
0.850,0.544
0.860,0.544
0.870,0.542
0.880,0.542
0.890,0.54
0.900,0.536
0.910,0.536
0.920,0.536
0.930,0.536
0.940,0.536
0.950,0.536
0.960,0.53
0.970,0.53
0.980,0.53
0.990,0.53
1.000,0.53
1.010,0.53
1.020,0.53
1.030,0.53
1.040,0.53
1.050,0.528
1.060,0.524
1.070,0.524
1.080,0.524
1.090,0.524
1.100,0.524
1.110,0.524
1.120,0.52
1.130,0.52
1.140,0.52
1.150,0.52
1.160,0.52
1.170,0.52
1.180,0.518
1.190,0.518
1.200,0.518
1.210,0.516
1.220,0.516
1.230,0.516
1.240,0.516
1.250,0.516
1.260,0.516
1.270,0.514
1.280,0.51
1.290,0.508
1.300,0.508
1.310,0.508
1.320,0.508
1.330,0.508
1.340,0.508
1.350,0.508
1.360,0.508
1.370,0.506
1.380,0.506
1.390,0.506
1.400,0.506
1.410,0.506
1.420,0.506
1.430,0.506
1.440,0.504
1.450,0.504
1.460,0.504
1.470,0.502
1.480,0.502
1.490,0.502
1.500,0.502
1.510,0.502
1.520,0.502
1.530,0.502
1.540,0.502
1.550,0.502
1.560,0.496
1.570,0.496
1.580,0.496
1.590,0.496
1.600,0.0
1.610,0.0
1.620,0.0
1.630,0.0
1.640,0.0
1.650,0.0
1.660,0.0
1.670,0.0
1.680,0.0
1.690,0.0
1.700,0.0
1.710,0.0
1.720,0.0
1.730,0.0
1.740,0.0
1.750,0.0
1.760,0.0
1.770,0.0
1.780,0.0
1.790,0.0
1.800,0.0
1.810,0.0
1.820,0.0
1.830,0.0
1.840,0.0
1.850,0.0
1.860,0.0
1.870,0.0
1.880,0.0
1.890,0.0
1.900,0.0
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_100_16.csv <==
radius,accuracy
0.000,0.446
0.010,0.446
0.020,0.446
0.030,0.446
0.040,0.446
0.050,0.446
0.060,0.446
0.070,0.446
0.080,0.446
0.090,0.446
0.100,0.446
0.110,0.446
0.120,0.446
0.130,0.446
0.140,0.446
0.150,0.446
0.160,0.446
0.170,0.446
0.180,0.446
0.190,0.446
0.200,0.446
0.210,0.446
0.220,0.446
0.230,0.446
0.240,0.446
0.250,0.446
0.260,0.446
0.270,0.444
0.280,0.444
0.290,0.442
0.300,0.442
0.310,0.442
0.320,0.442
0.330,0.442
0.340,0.442
0.350,0.44
0.360,0.44
0.370,0.44
0.380,0.44
0.390,0.44
0.400,0.44
0.410,0.44
0.420,0.44
0.430,0.44
0.440,0.44
0.450,0.44
0.460,0.44
0.470,0.44
0.480,0.44
0.490,0.44
0.500,0.44
0.510,0.44
0.520,0.44
0.530,0.44
0.540,0.44
0.550,0.44
0.560,0.44
0.570,0.44
0.580,0.438
0.590,0.438
0.600,0.438
0.610,0.438
0.620,0.438
0.630,0.438
0.640,0.438
0.650,0.438
0.660,0.436
0.670,0.436
0.680,0.436
0.690,0.436
0.700,0.436
0.710,0.436
0.720,0.436
0.730,0.436
0.740,0.436
0.750,0.434
0.760,0.434
0.770,0.434
0.780,0.434
0.790,0.434
0.800,0.434
0.810,0.434
0.820,0.432
0.830,0.432
0.840,0.432
0.850,0.432
0.860,0.432
0.870,0.43
0.880,0.426
0.890,0.426
0.900,0.426
0.910,0.426
0.920,0.426
0.930,0.426
0.940,0.426
0.950,0.426
0.960,0.426
0.970,0.426
0.980,0.426
0.990,0.426
1.000,0.426
1.010,0.426
1.020,0.426
1.030,0.422
1.040,0.422
1.050,0.422
1.060,0.422
1.070,0.422
1.080,0.422
1.090,0.42
1.100,0.42
1.110,0.42
1.120,0.42
1.130,0.42
1.140,0.42
1.150,0.42
1.160,0.42
1.170,0.418
1.180,0.418
1.190,0.418
1.200,0.418
1.210,0.418
1.220,0.418
1.230,0.418
1.240,0.416
1.250,0.416
1.260,0.414
1.270,0.414
1.280,0.414
1.290,0.414
1.300,0.414
1.310,0.414
1.320,0.412
1.330,0.412
1.340,0.412
1.350,0.412
1.360,0.412
1.370,0.412
1.380,0.412
1.390,0.412
1.400,0.412
1.410,0.412
1.420,0.412
1.430,0.41
1.440,0.41
1.450,0.41
1.460,0.41
1.470,0.41
1.480,0.41
1.490,0.41
1.500,0.41
1.510,0.41
1.520,0.41
1.530,0.41
1.540,0.41
1.550,0.41
1.560,0.41
1.570,0.41
1.580,0.41
1.590,0.41
1.600,0.41
1.610,0.41
1.620,0.41
1.630,0.41
1.640,0.408
1.650,0.408
1.660,0.408
1.670,0.408
1.680,0.406
1.690,0.406
1.700,0.406
1.710,0.406
1.720,0.406
1.730,0.406
1.740,0.406
1.750,0.404
1.760,0.404
1.770,0.404
1.780,0.404
1.790,0.404
1.800,0.404
1.810,0.404
1.820,0.402
1.830,0.402
1.840,0.402
1.850,0.402
1.860,0.402
1.870,0.4
1.880,0.4
1.890,0.398
1.900,0.398
1.910,0.398
1.920,0.398
1.930,0.398
1.940,0.398
1.950,0.398
1.960,0.398
1.970,0.398
1.980,0.398
1.990,0.398
2.000,0.398
2.010,0.398
2.020,0.398
2.030,0.398
2.040,0.398
2.050,0.398
2.060,0.398
2.070,0.398
2.080,0.398
2.090,0.398
2.100,0.398
2.110,0.398
2.120,0.398
2.130,0.398
2.140,0.398
2.150,0.398
2.160,0.398
2.170,0.398
2.180,0.398
2.190,0.398
2.200,0.398
2.210,0.398
2.220,0.398
2.230,0.398
2.240,0.398
2.250,0.398
2.260,0.398
2.270,0.398
2.280,0.398
2.290,0.398
2.300,0.398
2.310,0.396
2.320,0.396
2.330,0.396
2.340,0.396
2.350,0.392
2.360,0.392
2.370,0.39
2.380,0.39
2.390,0.39
2.400,0.39
2.410,0.39
2.420,0.39
2.430,0.39
2.440,0.39
2.450,0.39
2.460,0.39
2.470,0.39
2.480,0.39
2.490,0.388
2.500,0.388
2.510,0.388
2.520,0.388
2.530,0.386
2.540,0.386
2.550,0.386
2.560,0.386
2.570,0.386
2.580,0.386
2.590,0.386
2.600,0.386
2.610,0.386
2.620,0.386
2.630,0.386
2.640,0.386
2.650,0.386
2.660,0.386
2.670,0.386
2.680,0.386
2.690,0.386
2.700,0.386
2.710,0.386
2.720,0.386
2.730,0.386
2.740,0.384
2.750,0.382
2.760,0.382
2.770,0.378
2.780,0.378
2.790,0.378
2.800,0.374
2.810,0.374
2.820,0.374
2.830,0.374
2.840,0.374
2.850,0.374
2.860,0.374
2.870,0.374
2.880,0.374
2.890,0.372
2.900,0.372
2.910,0.372
2.920,0.372
2.930,0.372
2.940,0.37
2.950,0.37
2.960,0.37
2.970,0.37
2.980,0.368
2.990,0.368
3.000,0.368
3.010,0.368
3.020,0.364
3.030,0.364
3.040,0.364
3.050,0.364
3.060,0.362
3.070,0.362
3.080,0.362
3.090,0.362
3.100,0.362
3.110,0.362
3.120,0.352
3.130,0.352
3.140,0.352
3.150,0.352
3.160,0.352
3.170,0.352
3.180,0.352
3.190,0.352
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_100_4.csv <==
radius,accuracy
0.000,0.44
0.010,0.438
0.020,0.438
0.030,0.438
0.040,0.438
0.050,0.436
0.060,0.436
0.070,0.436
0.080,0.434
0.090,0.434
0.100,0.434
0.110,0.434
0.120,0.434
0.130,0.434
0.140,0.434
0.150,0.434
0.160,0.434
0.170,0.434
0.180,0.432
0.190,0.432
0.200,0.432
0.210,0.432
0.220,0.432
0.230,0.43
0.240,0.43
0.250,0.43
0.260,0.43
0.270,0.43
0.280,0.43
0.290,0.43
0.300,0.43
0.310,0.43
0.320,0.43
0.330,0.43
0.340,0.43
0.350,0.43
0.360,0.43
0.370,0.43
0.380,0.43
0.390,0.43
0.400,0.43
0.410,0.43
0.420,0.43
0.430,0.43
0.440,0.43
0.450,0.43
0.460,0.428
0.470,0.428
0.480,0.426
0.490,0.426
0.500,0.426
0.510,0.426
0.520,0.422
0.530,0.422
0.540,0.422
0.550,0.42
0.560,0.418
0.570,0.418
0.580,0.418
0.590,0.418
0.600,0.418
0.610,0.418
0.620,0.418
0.630,0.418
0.640,0.418
0.650,0.416
0.660,0.414
0.670,0.412
0.680,0.41
0.690,0.41
0.700,0.41
0.710,0.41
0.720,0.41
0.730,0.41
0.740,0.41
0.750,0.408
0.760,0.408
0.770,0.408
0.780,0.408
0.790,0.408
0.800,0.408
0.810,0.408
0.820,0.408
0.830,0.408
0.840,0.408
0.850,0.408
0.860,0.408
0.870,0.408
0.880,0.408
0.890,0.408
0.900,0.408
0.910,0.408
0.920,0.408
0.930,0.408
0.940,0.408
0.950,0.408
0.960,0.408
0.970,0.406
0.980,0.406
0.990,0.406
1.000,0.404
1.010,0.404
1.020,0.404
1.030,0.404
1.040,0.402
1.050,0.402
1.060,0.402
1.070,0.402
1.080,0.4
1.090,0.4
1.100,0.4
1.110,0.4
1.120,0.4
1.130,0.398
1.140,0.398
1.150,0.396
1.160,0.396
1.170,0.396
1.180,0.396
1.190,0.394
1.200,0.394
1.210,0.394
1.220,0.394
1.230,0.394
1.240,0.394
1.250,0.394
1.260,0.394
1.270,0.394
1.280,0.394
1.290,0.394
1.300,0.394
1.310,0.394
1.320,0.392
1.330,0.392
1.340,0.39
1.350,0.388
1.360,0.388
1.370,0.388
1.380,0.388
1.390,0.388
1.400,0.388
1.410,0.388
1.420,0.388
1.430,0.388
1.440,0.386
1.450,0.384
1.460,0.384
1.470,0.384
1.480,0.384
1.490,0.384
1.500,0.384
1.510,0.384
1.520,0.384
1.530,0.384
1.540,0.384
1.550,0.382
1.560,0.382
1.570,0.382
1.580,0.382
1.590,0.38
1.600,0.38
1.610,0.38
1.620,0.38
1.630,0.38
1.640,0.38
1.650,0.38
1.660,0.378
1.670,0.378
1.680,0.378
1.690,0.376
1.700,0.374
1.710,0.372
1.720,0.372
1.730,0.372
1.740,0.372
1.750,0.372
1.760,0.37
1.770,0.368
1.780,0.366
1.790,0.364
1.800,0.364
1.810,0.364
1.820,0.362
1.830,0.362
1.840,0.36
1.850,0.358
1.860,0.358
1.870,0.358
1.880,0.356
1.890,0.356
1.900,0.356
1.910,0.356
1.920,0.356
1.930,0.356
1.940,0.356
1.950,0.354
1.960,0.354
1.970,0.352
1.980,0.35
1.990,0.348
2.000,0.348
2.010,0.348
2.020,0.348
2.030,0.348
2.040,0.348
2.050,0.348
2.060,0.348
2.070,0.348
2.080,0.348
2.090,0.348
2.100,0.348
2.110,0.348
2.120,0.346
2.130,0.346
2.140,0.346
2.150,0.346
2.160,0.346
2.170,0.346
2.180,0.346
2.190,0.346
2.200,0.344
2.210,0.344
2.220,0.344
2.230,0.342
2.240,0.342
2.250,0.342
2.260,0.34
2.270,0.34
2.280,0.34
2.290,0.338
2.300,0.338
2.310,0.338
2.320,0.338
2.330,0.336
2.340,0.336
2.350,0.336
2.360,0.334
2.370,0.334
2.380,0.334
2.390,0.334
2.400,0.332
2.410,0.332
2.420,0.332
2.430,0.332
2.440,0.332
2.450,0.33
2.460,0.33
2.470,0.33
2.480,0.328
2.490,0.328
2.500,0.328
2.510,0.326
2.520,0.326
2.530,0.326
2.540,0.326
2.550,0.324
2.560,0.324
2.570,0.324
2.580,0.324
2.590,0.324
2.600,0.322
2.610,0.322
2.620,0.318
2.630,0.318
2.640,0.318
2.650,0.316
2.660,0.314
2.670,0.314
2.680,0.314
2.690,0.314
2.700,0.312
2.710,0.31
2.720,0.31
2.730,0.31
2.740,0.31
2.750,0.31
2.760,0.31
2.770,0.31
2.780,0.31
2.790,0.31
2.800,0.308
2.810,0.308
2.820,0.308
2.830,0.308
2.840,0.3
2.850,0.3
2.860,0.3
2.870,0.3
2.880,0.3
2.890,0.298
2.900,0.298
2.910,0.298
2.920,0.296
2.930,0.296
2.940,0.294
2.950,0.294
2.960,0.294
2.970,0.294
2.980,0.292
2.990,0.292
3.000,0.292
3.010,0.292
3.020,0.288
3.030,0.288
3.040,0.288
3.050,0.288
3.060,0.286
3.070,0.286
3.080,0.286
3.090,0.286
3.100,0.286
3.110,0.286
3.120,0.272
3.130,0.272
3.140,0.272
3.150,0.272
3.160,0.272
3.170,0.272
3.180,0.272
3.190,0.272
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_results/smoothmean_25_100_8.csv <==
radius,accuracy
0.000,0.452
0.010,0.45
0.020,0.45
0.030,0.45
0.040,0.45
0.050,0.448
0.060,0.448
0.070,0.448
0.080,0.448
0.090,0.448
0.100,0.448
0.110,0.448
0.120,0.448
0.130,0.448
0.140,0.448
0.150,0.446
0.160,0.446
0.170,0.446
0.180,0.446
0.190,0.444
0.200,0.444
0.210,0.444
0.220,0.444
0.230,0.442
0.240,0.44
0.250,0.44
0.260,0.44
0.270,0.44
0.280,0.44
0.290,0.436
0.300,0.436
0.310,0.436
0.320,0.436
0.330,0.436
0.340,0.436
0.350,0.436
0.360,0.436
0.370,0.436
0.380,0.436
0.390,0.434
0.400,0.434
0.410,0.434
0.420,0.43
0.430,0.43
0.440,0.43
0.450,0.43
0.460,0.43
0.470,0.43
0.480,0.43
0.490,0.43
0.500,0.43
0.510,0.428
0.520,0.428
0.530,0.428
0.540,0.426
0.550,0.424
0.560,0.424
0.570,0.422
0.580,0.422
0.590,0.422
0.600,0.422
0.610,0.422
0.620,0.422
0.630,0.42
0.640,0.42
0.650,0.42
0.660,0.42
0.670,0.42
0.680,0.42
0.690,0.42
0.700,0.42
0.710,0.42
0.720,0.42
0.730,0.418
0.740,0.418
0.750,0.418
0.760,0.416
0.770,0.416
0.780,0.416
0.790,0.416
0.800,0.416
0.810,0.416
0.820,0.416
0.830,0.416
0.840,0.416
0.850,0.416
0.860,0.416
0.870,0.416
0.880,0.416
0.890,0.416
0.900,0.416
0.910,0.414
0.920,0.412
0.930,0.41
0.940,0.41
0.950,0.41
0.960,0.408
0.970,0.408
0.980,0.408
0.990,0.408
1.000,0.408
1.010,0.408
1.020,0.408
1.030,0.408
1.040,0.408
1.050,0.408
1.060,0.408
1.070,0.408
1.080,0.408
1.090,0.408
1.100,0.406
1.110,0.406
1.120,0.406
1.130,0.406
1.140,0.406
1.150,0.406
1.160,0.406
1.170,0.406
1.180,0.404
1.190,0.404
1.200,0.402
1.210,0.402
1.220,0.402
1.230,0.4
1.240,0.4
1.250,0.4
1.260,0.4
1.270,0.4
1.280,0.4
1.290,0.4
1.300,0.398
1.310,0.398
1.320,0.398
1.330,0.398
1.340,0.398
1.350,0.396
1.360,0.396
1.370,0.396
1.380,0.396
1.390,0.396
1.400,0.396
1.410,0.396
1.420,0.396
1.430,0.394
1.440,0.394
1.450,0.394
1.460,0.394
1.470,0.394
1.480,0.394
1.490,0.392
1.500,0.392
1.510,0.392
1.520,0.392
1.530,0.392
1.540,0.392
1.550,0.392
1.560,0.39
1.570,0.39
1.580,0.388
1.590,0.388
1.600,0.388
1.610,0.388
1.620,0.388
1.630,0.388
1.640,0.388
1.650,0.388
1.660,0.388
1.670,0.388
1.680,0.386
1.690,0.386
1.700,0.386
1.710,0.386
1.720,0.386
1.730,0.386
1.740,0.386
1.750,0.386
1.760,0.386
1.770,0.386
1.780,0.386
1.790,0.386
1.800,0.386
1.810,0.386
1.820,0.386
1.830,0.386
1.840,0.386
1.850,0.386
1.860,0.386
1.870,0.384
1.880,0.384
1.890,0.382
1.900,0.382
1.910,0.38
1.920,0.38
1.930,0.378
1.940,0.378
1.950,0.378
1.960,0.378
1.970,0.378
1.980,0.378
1.990,0.378
2.000,0.376
2.010,0.376
2.020,0.376
2.030,0.376
2.040,0.376
2.050,0.376
2.060,0.376
2.070,0.376
2.080,0.376
2.090,0.376
2.100,0.376
2.110,0.376
2.120,0.374
2.130,0.374
2.140,0.374
2.150,0.374
2.160,0.374
2.170,0.374
2.180,0.374
2.190,0.374
2.200,0.37
2.210,0.368
2.220,0.368
2.230,0.368
2.240,0.368
2.250,0.368
2.260,0.368
2.270,0.368
2.280,0.368
2.290,0.368
2.300,0.368
2.310,0.366
2.320,0.366
2.330,0.366
2.340,0.366
2.350,0.366
2.360,0.364
2.370,0.364
2.380,0.364
2.390,0.364
2.400,0.364
2.410,0.364
2.420,0.364
2.430,0.36
2.440,0.36
2.450,0.36
2.460,0.358
2.470,0.356
2.480,0.356
2.490,0.356
2.500,0.356
2.510,0.356
2.520,0.356
2.530,0.356
2.540,0.356
2.550,0.356
2.560,0.356
2.570,0.354
2.580,0.352
2.590,0.352
2.600,0.352
2.610,0.352
2.620,0.352
2.630,0.352
2.640,0.352
2.650,0.352
2.660,0.35
2.670,0.35
2.680,0.35
2.690,0.35
2.700,0.348
2.710,0.348
2.720,0.348
2.730,0.348
2.740,0.348
2.750,0.348
2.760,0.348
2.770,0.348
2.780,0.348
2.790,0.348
2.800,0.348
2.810,0.348
2.820,0.348
2.830,0.348
2.840,0.346
2.850,0.346
2.860,0.346
2.870,0.346
2.880,0.346
2.890,0.346
2.900,0.346
2.910,0.346
2.920,0.346
2.930,0.346
2.940,0.344
2.950,0.344
2.960,0.344
2.970,0.344
2.980,0.338
2.990,0.338
3.000,0.338
3.010,0.338
3.020,0.336
3.030,0.336
3.040,0.336
3.050,0.336
3.060,0.326
3.070,0.326
3.080,0.326
3.090,0.326
3.100,0.326
3.110,0.326
3.120,0.316
3.130,0.316
3.140,0.316
3.150,0.316
3.160,0.316
3.170,0.316
3.180,0.316
3.190,0.316
3.200,0.0
3.210,0.0
3.220,0.0
3.230,0.0
3.240,0.0
3.250,0.0
3.260,0.0
3.270,0.0
3.280,0.0
3.290,0.0
3.300,0.0
3.310,0.0
3.320,0.0
3.330,0.0
3.340,0.0
3.350,0.0
3.360,0.0
3.370,0.0
3.380,0.0
3.390,0.0
3.400,0.0
3.410,0.0
3.420,0.0
3.430,0.0
3.440,0.0
3.450,0.0
3.460,0.0
3.470,0.0
3.480,0.0
3.490,0.0
3.500,0.0
3.510,0.0
3.520,0.0
3.530,0.0
3.540,0.0
3.550,0.0
3.560,0.0
3.570,0.0
3.580,0.0
3.590,0.0
3.600,0.0
3.610,0.0
3.620,0.0
3.630,0.0
3.640,0.0
3.650,0.0
3.660,0.0
3.670,0.0
3.680,0.0
3.690,0.0
3.700,0.0
3.710,0.0
3.720,0.0
3.730,0.0
3.740,0.0
3.750,0.0
3.760,0.0
3.770,0.0
3.780,0.0
3.790,0.0
3.800,0.0
3.810,0.0
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_384_025_16.csv <==
radius,accuracy
0.000,0.7553191489361702
0.010,0.7553191489361702
0.020,0.7553191489361702
0.030,0.7553191489361702
0.040,0.7553191489361702
0.050,0.7553191489361702
0.060,0.7553191489361702
0.070,0.7553191489361702
0.080,0.7553191489361702
0.090,0.7340425531914894
0.100,0.7340425531914894
0.110,0.7340425531914894
0.120,0.7340425531914894
0.130,0.723404255319149
0.140,0.723404255319149
0.150,0.723404255319149
0.160,0.723404255319149
0.170,0.723404255319149
0.180,0.723404255319149
0.190,0.723404255319149
0.200,0.723404255319149
0.210,0.723404255319149
0.220,0.723404255319149
0.230,0.7127659574468085
0.240,0.7127659574468085
0.250,0.7127659574468085
0.260,0.7127659574468085
0.270,0.7127659574468085
0.280,0.7127659574468085
0.290,0.7127659574468085
0.300,0.7127659574468085
0.310,0.7127659574468085
0.320,0.7127659574468085
0.330,0.7127659574468085
0.340,0.7127659574468085
0.350,0.7127659574468085
0.360,0.7127659574468085
0.370,0.7127659574468085
0.380,0.7127659574468085
0.390,0.7127659574468085
0.400,0.7021276595744681
0.410,0.7021276595744681
0.420,0.7021276595744681
0.430,0.7021276595744681
0.440,0.7021276595744681
0.450,0.7021276595744681
0.460,0.7021276595744681
0.470,0.7021276595744681
0.480,0.7021276595744681
0.490,0.6914893617021277
0.500,0.6914893617021277
0.510,0.6914893617021277
0.520,0.6914893617021277
0.530,0.6914893617021277
0.540,0.6914893617021277
0.550,0.6914893617021277
0.560,0.6914893617021277
0.570,0.6914893617021277
0.580,0.6914893617021277
0.590,0.6914893617021277
0.600,0.6914893617021277
0.610,0.6914893617021277
0.620,0.6914893617021277
0.630,0.6914893617021277
0.640,0.6914893617021277
0.650,0.6914893617021277
0.660,0.6914893617021277
0.670,0.6914893617021277
0.680,0.6914893617021277
0.690,0.6914893617021277
0.700,0.6914893617021277
0.710,0.6914893617021277
0.720,0.6914893617021277
0.730,0.6914893617021277
0.740,0.6914893617021277
0.750,0.6914893617021277
0.760,0.6914893617021277
0.770,0.6914893617021277
0.780,0.6808510638297872
0.790,0.6702127659574468
0.800,0.6702127659574468
0.810,0.6702127659574468
0.820,0.6702127659574468
0.830,0.6702127659574468
0.840,0.6702127659574468
0.850,0.6595744680851063
0.860,0.6595744680851063
0.870,0.6595744680851063
0.880,0.6595744680851063
0.890,0.6595744680851063
0.900,0.6595744680851063
0.910,0.6595744680851063
0.920,0.6595744680851063
0.930,0.6595744680851063
0.940,0.6595744680851063
0.950,0.6595744680851063
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_384_050_16.csv <==
radius,accuracy
0.000,0.6595744680851063
0.010,0.6595744680851063
0.020,0.6595744680851063
0.030,0.6595744680851063
0.040,0.6595744680851063
0.050,0.6595744680851063
0.060,0.6595744680851063
0.070,0.6595744680851063
0.080,0.6595744680851063
0.090,0.6595744680851063
0.100,0.6595744680851063
0.110,0.6595744680851063
0.120,0.6595744680851063
0.130,0.6595744680851063
0.140,0.648936170212766
0.150,0.648936170212766
0.160,0.648936170212766
0.170,0.648936170212766
0.180,0.648936170212766
0.190,0.648936170212766
0.200,0.648936170212766
0.210,0.648936170212766
0.220,0.648936170212766
0.230,0.648936170212766
0.240,0.648936170212766
0.250,0.648936170212766
0.260,0.648936170212766
0.270,0.648936170212766
0.280,0.648936170212766
0.290,0.648936170212766
0.300,0.648936170212766
0.310,0.648936170212766
0.320,0.648936170212766
0.330,0.648936170212766
0.340,0.648936170212766
0.350,0.648936170212766
0.360,0.648936170212766
0.370,0.648936170212766
0.380,0.648936170212766
0.390,0.648936170212766
0.400,0.6382978723404256
0.410,0.6382978723404256
0.420,0.6382978723404256
0.430,0.6382978723404256
0.440,0.6382978723404256
0.450,0.6382978723404256
0.460,0.6382978723404256
0.470,0.6382978723404256
0.480,0.6382978723404256
0.490,0.6382978723404256
0.500,0.6382978723404256
0.510,0.6382978723404256
0.520,0.6382978723404256
0.530,0.6382978723404256
0.540,0.6382978723404256
0.550,0.6382978723404256
0.560,0.6382978723404256
0.570,0.6382978723404256
0.580,0.6382978723404256
0.590,0.6170212765957447
0.600,0.6170212765957447
0.610,0.6170212765957447
0.620,0.6170212765957447
0.630,0.6170212765957447
0.640,0.6170212765957447
0.650,0.6170212765957447
0.660,0.6170212765957447
0.670,0.6170212765957447
0.680,0.6170212765957447
0.690,0.6170212765957447
0.700,0.6170212765957447
0.710,0.6170212765957447
0.720,0.6170212765957447
0.730,0.6170212765957447
0.740,0.6170212765957447
0.750,0.6170212765957447
0.760,0.6170212765957447
0.770,0.6170212765957447
0.780,0.6063829787234043
0.790,0.6063829787234043
0.800,0.5957446808510638
0.810,0.5957446808510638
0.820,0.5851063829787234
0.830,0.5851063829787234
0.840,0.5851063829787234
0.850,0.5851063829787234
0.860,0.5851063829787234
0.870,0.5851063829787234
0.880,0.5851063829787234
0.890,0.5851063829787234
0.900,0.5851063829787234
0.910,0.5851063829787234
0.920,0.5851063829787234
0.930,0.5851063829787234
0.940,0.5851063829787234
0.950,0.5851063829787234
0.960,0.5851063829787234
0.970,0.5851063829787234
0.980,0.574468085106383
0.990,0.574468085106383
1.000,0.574468085106383
1.010,0.574468085106383
1.020,0.5638297872340425
1.030,0.5638297872340425
1.040,0.5638297872340425
1.050,0.5638297872340425
1.060,0.5638297872340425
1.070,0.5638297872340425
1.080,0.5638297872340425
1.090,0.5638297872340425
1.100,0.5638297872340425
1.110,0.5638297872340425
1.120,0.5638297872340425
1.130,0.5638297872340425
1.140,0.5638297872340425
1.150,0.5638297872340425
1.160,0.5638297872340425
1.170,0.5638297872340425
1.180,0.5638297872340425
1.190,0.5638297872340425
1.200,0.5638297872340425
1.210,0.5638297872340425
1.220,0.5638297872340425
1.230,0.5638297872340425
1.240,0.5638297872340425
1.250,0.5531914893617021
1.260,0.5531914893617021
1.270,0.5531914893617021
1.280,0.5531914893617021
1.290,0.5531914893617021
1.300,0.5531914893617021
1.310,0.5531914893617021
1.320,0.5531914893617021
1.330,0.5531914893617021
1.340,0.5531914893617021
1.350,0.5531914893617021
1.360,0.5531914893617021
1.370,0.5531914893617021
1.380,0.5531914893617021
1.390,0.5531914893617021
1.400,0.5531914893617021
1.410,0.5531914893617021
1.420,0.5531914893617021
1.430,0.5531914893617021
1.440,0.5531914893617021
1.450,0.5531914893617021
1.460,0.5531914893617021
1.470,0.5531914893617021
1.480,0.5531914893617021
1.490,0.5531914893617021
1.500,0.5531914893617021
1.510,0.5531914893617021
1.520,0.5531914893617021
1.530,0.5531914893617021
1.540,0.5531914893617021
1.550,0.5531914893617021
1.560,0.5531914893617021
1.570,0.5531914893617021
1.580,0.5531914893617021
1.590,0.5531914893617021
1.600,0.5531914893617021
1.610,0.5531914893617021
1.620,0.5425531914893617
1.630,0.5425531914893617
1.640,0.5425531914893617
1.650,0.5425531914893617
1.660,0.5425531914893617
1.670,0.5319148936170213
1.680,0.5319148936170213
1.690,0.5319148936170213
1.700,0.5319148936170213
1.710,0.5212765957446809
1.720,0.5212765957446809
1.730,0.5212765957446809
1.740,0.5212765957446809
1.750,0.5212765957446809
1.760,0.5212765957446809
1.770,0.5212765957446809
1.780,0.5212765957446809
1.790,0.5212765957446809
1.800,0.5212765957446809
1.810,0.5212765957446809
1.820,0.5212765957446809
1.830,0.5212765957446809
1.840,0.5212765957446809
1.850,0.5106382978723404
1.860,0.5106382978723404
1.870,0.5106382978723404
1.880,0.5106382978723404
1.890,0.5106382978723404
1.900,0.5106382978723404
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_384_100_16.csv <==
radius,accuracy
0.000,0.6063829787234043
0.010,0.5957446808510638
0.020,0.5957446808510638
0.030,0.5957446808510638
0.040,0.5957446808510638
0.050,0.5957446808510638
0.060,0.5957446808510638
0.070,0.5957446808510638
0.080,0.5957446808510638
0.090,0.5957446808510638
0.100,0.5957446808510638
0.110,0.5957446808510638
0.120,0.5851063829787234
0.130,0.5851063829787234
0.140,0.5851063829787234
0.150,0.5851063829787234
0.160,0.5851063829787234
0.170,0.5851063829787234
0.180,0.5851063829787234
0.190,0.5851063829787234
0.200,0.5851063829787234
0.210,0.5851063829787234
0.220,0.5851063829787234
0.230,0.5851063829787234
0.240,0.5851063829787234
0.250,0.574468085106383
0.260,0.574468085106383
0.270,0.574468085106383
0.280,0.574468085106383
0.290,0.574468085106383
0.300,0.574468085106383
0.310,0.574468085106383
0.320,0.574468085106383
0.330,0.574468085106383
0.340,0.574468085106383
0.350,0.574468085106383
0.360,0.574468085106383
0.370,0.574468085106383
0.380,0.574468085106383
0.390,0.574468085106383
0.400,0.574468085106383
0.410,0.574468085106383
0.420,0.574468085106383
0.430,0.574468085106383
0.440,0.574468085106383
0.450,0.574468085106383
0.460,0.574468085106383
0.470,0.574468085106383
0.480,0.574468085106383
0.490,0.574468085106383
0.500,0.574468085106383
0.510,0.5638297872340425
0.520,0.5531914893617021
0.530,0.5531914893617021
0.540,0.5531914893617021
0.550,0.5531914893617021
0.560,0.5531914893617021
0.570,0.5425531914893617
0.580,0.5319148936170213
0.590,0.5319148936170213
0.600,0.5319148936170213
0.610,0.5319148936170213
0.620,0.5319148936170213
0.630,0.5319148936170213
0.640,0.5319148936170213
0.650,0.5319148936170213
0.660,0.5212765957446809
0.670,0.5212765957446809
0.680,0.5212765957446809
0.690,0.5212765957446809
0.700,0.5106382978723404
0.710,0.5106382978723404
0.720,0.5106382978723404
0.730,0.5106382978723404
0.740,0.5106382978723404
0.750,0.5106382978723404
0.760,0.5106382978723404
0.770,0.5106382978723404
0.780,0.5106382978723404
0.790,0.5106382978723404
0.800,0.5106382978723404
0.810,0.5106382978723404
0.820,0.5106382978723404
0.830,0.5106382978723404
0.840,0.5106382978723404
0.850,0.5106382978723404
0.860,0.5106382978723404
0.870,0.5106382978723404
0.880,0.5106382978723404
0.890,0.5106382978723404
0.900,0.5106382978723404
0.910,0.5106382978723404
0.920,0.5106382978723404
0.930,0.5106382978723404
0.940,0.5106382978723404
0.950,0.5
0.960,0.5
0.970,0.5
0.980,0.5
0.990,0.5
1.000,0.48936170212765956
1.010,0.48936170212765956
1.020,0.48936170212765956
1.030,0.48936170212765956
1.040,0.48936170212765956
1.050,0.48936170212765956
1.060,0.48936170212765956
1.070,0.4787234042553192
1.080,0.4787234042553192
1.090,0.4787234042553192
1.100,0.4787234042553192
1.110,0.4787234042553192
1.120,0.46808510638297873
1.130,0.46808510638297873
1.140,0.46808510638297873
1.150,0.46808510638297873
1.160,0.4574468085106383
1.170,0.4574468085106383
1.180,0.4574468085106383
1.190,0.4574468085106383
1.200,0.44680851063829785
1.210,0.44680851063829785
1.220,0.44680851063829785
1.230,0.44680851063829785
1.240,0.44680851063829785
1.250,0.44680851063829785
1.260,0.44680851063829785
1.270,0.44680851063829785
1.280,0.44680851063829785
1.290,0.44680851063829785
1.300,0.44680851063829785
1.310,0.44680851063829785
1.320,0.44680851063829785
1.330,0.44680851063829785
1.340,0.44680851063829785
1.350,0.44680851063829785
1.360,0.44680851063829785
1.370,0.43617021276595747
1.380,0.425531914893617
1.390,0.425531914893617
1.400,0.425531914893617
1.410,0.425531914893617
1.420,0.425531914893617
1.430,0.425531914893617
1.440,0.425531914893617
1.450,0.425531914893617
1.460,0.425531914893617
1.470,0.425531914893617
1.480,0.425531914893617
1.490,0.425531914893617
1.500,0.425531914893617
1.510,0.425531914893617
1.520,0.425531914893617
1.530,0.425531914893617
1.540,0.425531914893617
1.550,0.425531914893617
1.560,0.425531914893617
1.570,0.425531914893617
1.580,0.425531914893617
1.590,0.425531914893617
1.600,0.425531914893617
1.610,0.425531914893617
1.620,0.425531914893617
1.630,0.425531914893617
1.640,0.4148936170212766
1.650,0.4148936170212766
1.660,0.40425531914893614
1.670,0.40425531914893614
1.680,0.40425531914893614
1.690,0.39361702127659576
1.700,0.39361702127659576
1.710,0.39361702127659576
1.720,0.39361702127659576
1.730,0.39361702127659576
1.740,0.39361702127659576
1.750,0.39361702127659576
1.760,0.39361702127659576
1.770,0.39361702127659576
1.780,0.39361702127659576
1.790,0.39361702127659576
1.800,0.39361702127659576
1.810,0.39361702127659576
1.820,0.39361702127659576
1.830,0.39361702127659576
1.840,0.39361702127659576
1.850,0.39361702127659576
1.860,0.39361702127659576
1.870,0.39361702127659576
1.880,0.39361702127659576
1.890,0.3829787234042553
1.900,0.3829787234042553
1.910,0.3829787234042553
1.920,0.3829787234042553
1.930,0.3829787234042553
1.940,0.3829787234042553
1.950,0.3829787234042553
1.960,0.3829787234042553
1.970,0.3829787234042553
1.980,0.3829787234042553
1.990,0.3829787234042553
2.000,0.3829787234042553
2.010,0.3829787234042553
2.020,0.3829787234042553
2.030,0.3829787234042553
2.040,0.3829787234042553
2.050,0.3829787234042553
2.060,0.3829787234042553
2.070,0.3829787234042553
2.080,0.3829787234042553
2.090,0.3829787234042553
2.100,0.3829787234042553
2.110,0.3829787234042553
2.120,0.3829787234042553
2.130,0.3829787234042553
2.140,0.3829787234042553
2.150,0.3829787234042553
2.160,0.3829787234042553
2.170,0.3723404255319149
2.180,0.3723404255319149
2.190,0.3723404255319149
2.200,0.3723404255319149
2.210,0.3723404255319149
2.220,0.3723404255319149
2.230,0.3723404255319149
2.240,0.3723404255319149
2.250,0.3723404255319149
2.260,0.3723404255319149
2.270,0.3723404255319149
2.280,0.3723404255319149
2.290,0.3723404255319149
2.300,0.3617021276595745
2.310,0.3617021276595745
2.320,0.3617021276595745
2.330,0.3617021276595745
2.340,0.3617021276595745
2.350,0.3617021276595745
2.360,0.35106382978723405
2.370,0.35106382978723405
2.380,0.35106382978723405
2.390,0.35106382978723405
2.400,0.3404255319148936
2.410,0.3404255319148936
2.420,0.3404255319148936
2.430,0.3404255319148936
2.440,0.3404255319148936
2.450,0.3404255319148936
2.460,0.3404255319148936
2.470,0.3404255319148936
2.480,0.3404255319148936
2.490,0.3404255319148936
2.500,0.3404255319148936
2.510,0.3404255319148936
2.520,0.3404255319148936
2.530,0.3404255319148936
2.540,0.3404255319148936
2.550,0.3404255319148936
2.560,0.3404255319148936
2.570,0.3404255319148936
2.580,0.3404255319148936
2.590,0.3404255319148936
2.600,0.3404255319148936
2.610,0.3404255319148936
2.620,0.3404255319148936
2.630,0.32978723404255317
2.640,0.32978723404255317
2.650,0.32978723404255317
2.660,0.32978723404255317
2.670,0.32978723404255317
2.680,0.32978723404255317
2.690,0.32978723404255317
2.700,0.32978723404255317
2.710,0.32978723404255317
2.720,0.32978723404255317
2.730,0.32978723404255317
2.740,0.32978723404255317
2.750,0.32978723404255317
2.760,0.32978723404255317
2.770,0.32978723404255317
2.780,0.32978723404255317
2.790,0.32978723404255317
2.800,0.32978723404255317
2.810,0.32978723404255317
2.820,0.32978723404255317
2.830,0.32978723404255317
2.840,0.32978723404255317
2.850,0.32978723404255317
2.860,0.32978723404255317
2.870,0.32978723404255317
2.880,0.32978723404255317
2.890,0.32978723404255317
2.900,0.32978723404255317
2.910,0.32978723404255317
2.920,0.32978723404255317
2.930,0.32978723404255317
2.940,0.32978723404255317
2.950,0.32978723404255317
2.960,0.32978723404255317
2.970,0.32978723404255317
2.980,0.32978723404255317
2.990,0.32978723404255317
3.000,0.32978723404255317
3.010,0.32978723404255317
3.020,0.32978723404255317
3.030,0.32978723404255317
3.040,0.32978723404255317
3.050,0.32978723404255317
3.060,0.32978723404255317
3.070,0.32978723404255317
3.080,0.32978723404255317
3.090,0.32978723404255317
3.100,0.32978723404255317
3.110,0.32978723404255317
3.120,0.32978723404255317
3.130,0.32978723404255317
3.140,0.32978723404255317
3.150,0.32978723404255317
3.160,0.32978723404255317
3.170,0.32978723404255317
3.180,0.32978723404255317
3.190,0.32978723404255317
3.200,0.32978723404255317
3.210,0.32978723404255317
3.220,0.32978723404255317
3.230,0.32978723404255317
3.240,0.32978723404255317
3.250,0.32978723404255317
3.260,0.32978723404255317
3.270,0.32978723404255317
3.280,0.32978723404255317
3.290,0.32978723404255317
3.300,0.32978723404255317
3.310,0.3191489361702128
3.320,0.3191489361702128
3.330,0.3191489361702128
3.340,0.3191489361702128
3.350,0.3191489361702128
3.360,0.3191489361702128
3.370,0.3191489361702128
3.380,0.3191489361702128
3.390,0.3191489361702128
3.400,0.3191489361702128
3.410,0.3191489361702128
3.420,0.3191489361702128
3.430,0.3191489361702128
3.440,0.3191489361702128
3.450,0.3191489361702128
3.460,0.30851063829787234
3.470,0.30851063829787234
3.480,0.30851063829787234
3.490,0.30851063829787234
3.500,0.30851063829787234
3.510,0.30851063829787234
3.520,0.30851063829787234
3.530,0.30851063829787234
3.540,0.30851063829787234
3.550,0.2872340425531915
3.560,0.2872340425531915
3.570,0.2765957446808511
3.580,0.2765957446808511
3.590,0.2765957446808511
3.600,0.2765957446808511
3.610,0.2765957446808511
3.620,0.2765957446808511
3.630,0.2765957446808511
3.640,0.2765957446808511
3.650,0.2765957446808511
3.660,0.26595744680851063
3.670,0.26595744680851063
3.680,0.26595744680851063
3.690,0.26595744680851063
3.700,0.26595744680851063
3.710,0.26595744680851063
3.720,0.26595744680851063
3.730,0.26595744680851063
3.740,0.24468085106382978
3.750,0.24468085106382978
3.760,0.24468085106382978
3.770,0.24468085106382978
3.780,0.24468085106382978
3.790,0.24468085106382978
3.800,0.24468085106382978
3.810,0.24468085106382978
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_512_025_8.csv <==
radius,accuracy
0.000,0.6595744680851063
0.010,0.6595744680851063
0.020,0.6595744680851063
0.030,0.6595744680851063
0.040,0.6595744680851063
0.050,0.6595744680851063
0.060,0.6595744680851063
0.070,0.648936170212766
0.080,0.648936170212766
0.090,0.648936170212766
0.100,0.648936170212766
0.110,0.648936170212766
0.120,0.648936170212766
0.130,0.648936170212766
0.140,0.648936170212766
0.150,0.648936170212766
0.160,0.648936170212766
0.170,0.648936170212766
0.180,0.648936170212766
0.190,0.648936170212766
0.200,0.648936170212766
0.210,0.648936170212766
0.220,0.648936170212766
0.230,0.648936170212766
0.240,0.648936170212766
0.250,0.648936170212766
0.260,0.6382978723404256
0.270,0.6382978723404256
0.280,0.6382978723404256
0.290,0.6382978723404256
0.300,0.6382978723404256
0.310,0.6382978723404256
0.320,0.6276595744680851
0.330,0.6276595744680851
0.340,0.6276595744680851
0.350,0.6276595744680851
0.360,0.6276595744680851
0.370,0.6276595744680851
0.380,0.6276595744680851
0.390,0.6276595744680851
0.400,0.6276595744680851
0.410,0.6276595744680851
0.420,0.6276595744680851
0.430,0.6276595744680851
0.440,0.6276595744680851
0.450,0.6276595744680851
0.460,0.6276595744680851
0.470,0.6276595744680851
0.480,0.6276595744680851
0.490,0.6276595744680851
0.500,0.6276595744680851
0.510,0.6276595744680851
0.520,0.6276595744680851
0.530,0.6170212765957447
0.540,0.6170212765957447
0.550,0.6170212765957447
0.560,0.6170212765957447
0.570,0.6170212765957447
0.580,0.6170212765957447
0.590,0.6170212765957447
0.600,0.6170212765957447
0.610,0.6170212765957447
0.620,0.6170212765957447
0.630,0.6170212765957447
0.640,0.6170212765957447
0.650,0.6170212765957447
0.660,0.6170212765957447
0.670,0.6170212765957447
0.680,0.6170212765957447
0.690,0.6170212765957447
0.700,0.6170212765957447
0.710,0.6170212765957447
0.720,0.6170212765957447
0.730,0.6170212765957447
0.740,0.6170212765957447
0.750,0.6063829787234043
0.760,0.6063829787234043
0.770,0.6063829787234043
0.780,0.6063829787234043
0.790,0.6063829787234043
0.800,0.6063829787234043
0.810,0.6063829787234043
0.820,0.6063829787234043
0.830,0.6063829787234043
0.840,0.6063829787234043
0.850,0.6063829787234043
0.860,0.6063829787234043
0.870,0.6063829787234043
0.880,0.6063829787234043
0.890,0.6063829787234043
0.900,0.6063829787234043
0.910,0.6063829787234043
0.920,0.6063829787234043
0.930,0.6063829787234043
0.940,0.6063829787234043
0.950,0.6063829787234043
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_512_050_8.csv <==
radius,accuracy
0.000,0.6382978723404256
0.010,0.6382978723404256
0.020,0.6382978723404256
0.030,0.6382978723404256
0.040,0.6382978723404256
0.050,0.6382978723404256
0.060,0.6382978723404256
0.070,0.6382978723404256
0.080,0.6382978723404256
0.090,0.6382978723404256
0.100,0.6382978723404256
0.110,0.6382978723404256
0.120,0.6382978723404256
0.130,0.6382978723404256
0.140,0.6382978723404256
0.150,0.6382978723404256
0.160,0.6382978723404256
0.170,0.6382978723404256
0.180,0.6382978723404256
0.190,0.6382978723404256
0.200,0.6382978723404256
0.210,0.6382978723404256
0.220,0.6382978723404256
0.230,0.6382978723404256
0.240,0.6382978723404256
0.250,0.6382978723404256
0.260,0.6382978723404256
0.270,0.6382978723404256
0.280,0.6382978723404256
0.290,0.6276595744680851
0.300,0.6170212765957447
0.310,0.6170212765957447
0.320,0.6170212765957447
0.330,0.6063829787234043
0.340,0.6063829787234043
0.350,0.6063829787234043
0.360,0.6063829787234043
0.370,0.6063829787234043
0.380,0.6063829787234043
0.390,0.6063829787234043
0.400,0.6063829787234043
0.410,0.6063829787234043
0.420,0.6063829787234043
0.430,0.5957446808510638
0.440,0.5957446808510638
0.450,0.5957446808510638
0.460,0.5957446808510638
0.470,0.5957446808510638
0.480,0.5957446808510638
0.490,0.5957446808510638
0.500,0.5957446808510638
0.510,0.5957446808510638
0.520,0.5957446808510638
0.530,0.5957446808510638
0.540,0.5851063829787234
0.550,0.5851063829787234
0.560,0.5851063829787234
0.570,0.5851063829787234
0.580,0.5851063829787234
0.590,0.5851063829787234
0.600,0.5851063829787234
0.610,0.5851063829787234
0.620,0.5851063829787234
0.630,0.5851063829787234
0.640,0.5851063829787234
0.650,0.5851063829787234
0.660,0.574468085106383
0.670,0.5638297872340425
0.680,0.5638297872340425
0.690,0.5638297872340425
0.700,0.5638297872340425
0.710,0.5638297872340425
0.720,0.5638297872340425
0.730,0.5638297872340425
0.740,0.5638297872340425
0.750,0.5638297872340425
0.760,0.5638297872340425
0.770,0.5638297872340425
0.780,0.5531914893617021
0.790,0.5531914893617021
0.800,0.5531914893617021
0.810,0.5531914893617021
0.820,0.5531914893617021
0.830,0.5531914893617021
0.840,0.5531914893617021
0.850,0.5531914893617021
0.860,0.5531914893617021
0.870,0.5531914893617021
0.880,0.5531914893617021
0.890,0.5531914893617021
0.900,0.5531914893617021
0.910,0.5531914893617021
0.920,0.5531914893617021
0.930,0.5531914893617021
0.940,0.5425531914893617
0.950,0.5425531914893617
0.960,0.5425531914893617
0.970,0.5425531914893617
0.980,0.5425531914893617
0.990,0.5425531914893617
1.000,0.5425531914893617
1.010,0.5425531914893617
1.020,0.5425531914893617
1.030,0.5425531914893617
1.040,0.5425531914893617
1.050,0.5425531914893617
1.060,0.5425531914893617
1.070,0.5425531914893617
1.080,0.5425531914893617
1.090,0.5425531914893617
1.100,0.5425531914893617
1.110,0.5425531914893617
1.120,0.5425531914893617
1.130,0.5425531914893617
1.140,0.5425531914893617
1.150,0.5425531914893617
1.160,0.5425531914893617
1.170,0.5425531914893617
1.180,0.5425531914893617
1.190,0.5425531914893617
1.200,0.5425531914893617
1.210,0.5425531914893617
1.220,0.5425531914893617
1.230,0.5425531914893617
1.240,0.5425531914893617
1.250,0.5425531914893617
1.260,0.5319148936170213
1.270,0.5319148936170213
1.280,0.5319148936170213
1.290,0.5319148936170213
1.300,0.5319148936170213
1.310,0.5319148936170213
1.320,0.5319148936170213
1.330,0.5319148936170213
1.340,0.5319148936170213
1.350,0.5319148936170213
1.360,0.5319148936170213
1.370,0.5319148936170213
1.380,0.5319148936170213
1.390,0.5319148936170213
1.400,0.5319148936170213
1.410,0.5319148936170213
1.420,0.5319148936170213
1.430,0.5319148936170213
1.440,0.5319148936170213
1.450,0.5319148936170213
1.460,0.5319148936170213
1.470,0.5319148936170213
1.480,0.5319148936170213
1.490,0.5212765957446809
1.500,0.5212765957446809
1.510,0.5212765957446809
1.520,0.5106382978723404
1.530,0.5106382978723404
1.540,0.5106382978723404
1.550,0.5106382978723404
1.560,0.5
1.570,0.5
1.580,0.5
1.590,0.5
1.600,0.5
1.610,0.5
1.620,0.5
1.630,0.5
1.640,0.5
1.650,0.5
1.660,0.48936170212765956
1.670,0.4787234042553192
1.680,0.46808510638297873
1.690,0.46808510638297873
1.700,0.46808510638297873
1.710,0.46808510638297873
1.720,0.46808510638297873
1.730,0.4574468085106383
1.740,0.4574468085106383
1.750,0.4574468085106383
1.760,0.4574468085106383
1.770,0.4574468085106383
1.780,0.4574468085106383
1.790,0.4574468085106383
1.800,0.4574468085106383
1.810,0.4574468085106383
1.820,0.4574468085106383
1.830,0.4574468085106383
1.840,0.4574468085106383
1.850,0.4574468085106383
1.860,0.4574468085106383
1.870,0.43617021276595747
1.880,0.43617021276595747
1.890,0.43617021276595747
1.900,0.43617021276595747
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_512_100_8.csv <==
radius,accuracy
0.000,0.5161290322580645
0.010,0.5161290322580645
0.020,0.5161290322580645
0.030,0.5161290322580645
0.040,0.5161290322580645
0.050,0.5161290322580645
0.060,0.5161290322580645
0.070,0.5161290322580645
0.080,0.5161290322580645
0.090,0.5161290322580645
0.100,0.5161290322580645
0.110,0.5161290322580645
0.120,0.5161290322580645
0.130,0.5053763440860215
0.140,0.5053763440860215
0.150,0.5053763440860215
0.160,0.5053763440860215
0.170,0.5053763440860215
0.180,0.5053763440860215
0.190,0.5053763440860215
0.200,0.5053763440860215
0.210,0.5053763440860215
0.220,0.5053763440860215
0.230,0.5053763440860215
0.240,0.5053763440860215
0.250,0.5053763440860215
0.260,0.5053763440860215
0.270,0.5053763440860215
0.280,0.5053763440860215
0.290,0.5053763440860215
0.300,0.5053763440860215
0.310,0.5053763440860215
0.320,0.5053763440860215
0.330,0.5053763440860215
0.340,0.5053763440860215
0.350,0.5053763440860215
0.360,0.5053763440860215
0.370,0.5053763440860215
0.380,0.5053763440860215
0.390,0.5053763440860215
0.400,0.5053763440860215
0.410,0.5053763440860215
0.420,0.5053763440860215
0.430,0.5053763440860215
0.440,0.5053763440860215
0.450,0.5053763440860215
0.460,0.5053763440860215
0.470,0.5053763440860215
0.480,0.5053763440860215
0.490,0.5053763440860215
0.500,0.5053763440860215
0.510,0.5053763440860215
0.520,0.5053763440860215
0.530,0.5053763440860215
0.540,0.5053763440860215
0.550,0.5053763440860215
0.560,0.5053763440860215
0.570,0.5053763440860215
0.580,0.5053763440860215
0.590,0.5053763440860215
0.600,0.5053763440860215
0.610,0.5053763440860215
0.620,0.5053763440860215
0.630,0.5053763440860215
0.640,0.4946236559139785
0.650,0.4946236559139785
0.660,0.4946236559139785
0.670,0.4946236559139785
0.680,0.4946236559139785
0.690,0.4946236559139785
0.700,0.4946236559139785
0.710,0.4946236559139785
0.720,0.4946236559139785
0.730,0.4946236559139785
0.740,0.4946236559139785
0.750,0.4946236559139785
0.760,0.4946236559139785
0.770,0.4946236559139785
0.780,0.4946236559139785
0.790,0.4946236559139785
0.800,0.4838709677419355
0.810,0.4838709677419355
0.820,0.4838709677419355
0.830,0.4838709677419355
0.840,0.4838709677419355
0.850,0.4838709677419355
0.860,0.4838709677419355
0.870,0.4838709677419355
0.880,0.4838709677419355
0.890,0.4838709677419355
0.900,0.4838709677419355
0.910,0.4731182795698925
0.920,0.4731182795698925
0.930,0.46236559139784944
0.940,0.46236559139784944
0.950,0.45161290322580644
0.960,0.45161290322580644
0.970,0.44086021505376344
0.980,0.44086021505376344
0.990,0.44086021505376344
1.000,0.44086021505376344
1.010,0.44086021505376344
1.020,0.44086021505376344
1.030,0.44086021505376344
1.040,0.44086021505376344
1.050,0.44086021505376344
1.060,0.44086021505376344
1.070,0.44086021505376344
1.080,0.44086021505376344
1.090,0.43010752688172044
1.100,0.43010752688172044
1.110,0.43010752688172044
1.120,0.43010752688172044
1.130,0.41935483870967744
1.140,0.41935483870967744
1.150,0.41935483870967744
1.160,0.41935483870967744
1.170,0.41935483870967744
1.180,0.41935483870967744
1.190,0.41935483870967744
1.200,0.41935483870967744
1.210,0.41935483870967744
1.220,0.41935483870967744
1.230,0.41935483870967744
1.240,0.41935483870967744
1.250,0.41935483870967744
1.260,0.41935483870967744
1.270,0.41935483870967744
1.280,0.41935483870967744
1.290,0.41935483870967744
1.300,0.41935483870967744
1.310,0.41935483870967744
1.320,0.41935483870967744
1.330,0.41935483870967744
1.340,0.41935483870967744
1.350,0.41935483870967744
1.360,0.41935483870967744
1.370,0.41935483870967744
1.380,0.41935483870967744
1.390,0.41935483870967744
1.400,0.41935483870967744
1.410,0.41935483870967744
1.420,0.41935483870967744
1.430,0.3978494623655914
1.440,0.3870967741935484
1.450,0.3870967741935484
1.460,0.3870967741935484
1.470,0.3870967741935484
1.480,0.3870967741935484
1.490,0.3870967741935484
1.500,0.3870967741935484
1.510,0.3870967741935484
1.520,0.3870967741935484
1.530,0.3870967741935484
1.540,0.3870967741935484
1.550,0.3870967741935484
1.560,0.3870967741935484
1.570,0.3870967741935484
1.580,0.3870967741935484
1.590,0.3870967741935484
1.600,0.3870967741935484
1.610,0.3870967741935484
1.620,0.3870967741935484
1.630,0.3870967741935484
1.640,0.3870967741935484
1.650,0.3870967741935484
1.660,0.3870967741935484
1.670,0.3870967741935484
1.680,0.3870967741935484
1.690,0.3870967741935484
1.700,0.3763440860215054
1.710,0.3763440860215054
1.720,0.3763440860215054
1.730,0.3763440860215054
1.740,0.3763440860215054
1.750,0.3763440860215054
1.760,0.3763440860215054
1.770,0.3763440860215054
1.780,0.3763440860215054
1.790,0.3763440860215054
1.800,0.3763440860215054
1.810,0.3763440860215054
1.820,0.3763440860215054
1.830,0.3763440860215054
1.840,0.3763440860215054
1.850,0.3763440860215054
1.860,0.3763440860215054
1.870,0.3763440860215054
1.880,0.3763440860215054
1.890,0.3763440860215054
1.900,0.3763440860215054
1.910,0.3763440860215054
1.920,0.3763440860215054
1.930,0.3763440860215054
1.940,0.3763440860215054
1.950,0.3763440860215054
1.960,0.3763440860215054
1.970,0.3763440860215054
1.980,0.3763440860215054
1.990,0.3763440860215054
2.000,0.3763440860215054
2.010,0.3763440860215054
2.020,0.3763440860215054
2.030,0.3763440860215054
2.040,0.3763440860215054
2.050,0.3763440860215054
2.060,0.3763440860215054
2.070,0.3763440860215054
2.080,0.3763440860215054
2.090,0.3763440860215054
2.100,0.3763440860215054
2.110,0.3763440860215054
2.120,0.3763440860215054
2.130,0.3655913978494624
2.140,0.3655913978494624
2.150,0.3655913978494624
2.160,0.3655913978494624
2.170,0.3655913978494624
2.180,0.3655913978494624
2.190,0.3655913978494624
2.200,0.3655913978494624
2.210,0.3655913978494624
2.220,0.3655913978494624
2.230,0.3655913978494624
2.240,0.3655913978494624
2.250,0.3655913978494624
2.260,0.3655913978494624
2.270,0.3655913978494624
2.280,0.3655913978494624
2.290,0.3655913978494624
2.300,0.3655913978494624
2.310,0.3655913978494624
2.320,0.3655913978494624
2.330,0.3655913978494624
2.340,0.3655913978494624
2.350,0.3655913978494624
2.360,0.3655913978494624
2.370,0.3655913978494624
2.380,0.3655913978494624
2.390,0.3655913978494624
2.400,0.3655913978494624
2.410,0.3655913978494624
2.420,0.3548387096774194
2.430,0.3548387096774194
2.440,0.3548387096774194
2.450,0.3548387096774194
2.460,0.3548387096774194
2.470,0.3548387096774194
2.480,0.3548387096774194
2.490,0.3548387096774194
2.500,0.3548387096774194
2.510,0.3548387096774194
2.520,0.3548387096774194
2.530,0.3548387096774194
2.540,0.3548387096774194
2.550,0.3548387096774194
2.560,0.3548387096774194
2.570,0.3548387096774194
2.580,0.3548387096774194
2.590,0.34408602150537637
2.600,0.34408602150537637
2.610,0.34408602150537637
2.620,0.34408602150537637
2.630,0.34408602150537637
2.640,0.34408602150537637
2.650,0.34408602150537637
2.660,0.34408602150537637
2.670,0.3333333333333333
2.680,0.3333333333333333
2.690,0.3333333333333333
2.700,0.3333333333333333
2.710,0.3333333333333333
2.720,0.3225806451612903
2.730,0.3225806451612903
2.740,0.3225806451612903
2.750,0.3225806451612903
2.760,0.3225806451612903
2.770,0.3225806451612903
2.780,0.3225806451612903
2.790,0.3225806451612903
2.800,0.3225806451612903
2.810,0.3225806451612903
2.820,0.3225806451612903
2.830,0.3225806451612903
2.840,0.3225806451612903
2.850,0.3225806451612903
2.860,0.3225806451612903
2.870,0.3225806451612903
2.880,0.3225806451612903
2.890,0.3225806451612903
2.900,0.3225806451612903
2.910,0.3225806451612903
2.920,0.3225806451612903
2.930,0.3225806451612903
2.940,0.3225806451612903
2.950,0.3225806451612903
2.960,0.3225806451612903
2.970,0.3225806451612903
2.980,0.3225806451612903
2.990,0.3225806451612903
3.000,0.3225806451612903
3.010,0.3225806451612903
3.020,0.3118279569892473
3.030,0.3118279569892473
3.040,0.3118279569892473
3.050,0.3118279569892473
3.060,0.3118279569892473
3.070,0.3118279569892473
3.080,0.3118279569892473
3.090,0.3118279569892473
3.100,0.3118279569892473
3.110,0.3118279569892473
3.120,0.3118279569892473
3.130,0.3118279569892473
3.140,0.3118279569892473
3.150,0.3118279569892473
3.160,0.3118279569892473
3.170,0.3118279569892473
3.180,0.3118279569892473
3.190,0.3118279569892473
3.200,0.3118279569892473
3.210,0.3118279569892473
3.220,0.3118279569892473
3.230,0.3118279569892473
3.240,0.3118279569892473
3.250,0.3118279569892473
3.260,0.3118279569892473
3.270,0.3118279569892473
3.280,0.3118279569892473
3.290,0.3118279569892473
3.300,0.3118279569892473
3.310,0.3118279569892473
3.320,0.3118279569892473
3.330,0.3118279569892473
3.340,0.3118279569892473
3.350,0.3118279569892473
3.360,0.3118279569892473
3.370,0.3118279569892473
3.380,0.3010752688172043
3.390,0.2903225806451613
3.400,0.27956989247311825
3.410,0.27956989247311825
3.420,0.27956989247311825
3.430,0.27956989247311825
3.440,0.27956989247311825
3.450,0.26881720430107525
3.460,0.26881720430107525
3.470,0.26881720430107525
3.480,0.26881720430107525
3.490,0.26881720430107525
3.500,0.26881720430107525
3.510,0.25806451612903225
3.520,0.25806451612903225
3.530,0.25806451612903225
3.540,0.25806451612903225
3.550,0.25806451612903225
3.560,0.25806451612903225
3.570,0.25806451612903225
3.580,0.25806451612903225
3.590,0.25806451612903225
3.600,0.25806451612903225
3.610,0.25806451612903225
3.620,0.25806451612903225
3.630,0.25806451612903225
3.640,0.25806451612903225
3.650,0.25806451612903225
3.660,0.25806451612903225
3.670,0.25806451612903225
3.680,0.25806451612903225
3.690,0.25806451612903225
3.700,0.25806451612903225
3.710,0.25806451612903225
3.720,0.25806451612903225
3.730,0.25806451612903225
3.740,0.25806451612903225
3.750,0.25806451612903225
3.760,0.25806451612903225
3.770,0.25806451612903225
3.780,0.25806451612903225
3.790,0.25806451612903225
3.800,0.25806451612903225
3.810,0.25806451612903225
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_640_025_4.csv <==
radius,accuracy
0.000,0.6559139784946236
0.010,0.6451612903225806
0.020,0.6451612903225806
0.030,0.6451612903225806
0.040,0.6451612903225806
0.050,0.6451612903225806
0.060,0.6451612903225806
0.070,0.6451612903225806
0.080,0.6451612903225806
0.090,0.6451612903225806
0.100,0.6451612903225806
0.110,0.6451612903225806
0.120,0.6451612903225806
0.130,0.6451612903225806
0.140,0.6451612903225806
0.150,0.6451612903225806
0.160,0.6451612903225806
0.170,0.6451612903225806
0.180,0.6451612903225806
0.190,0.6451612903225806
0.200,0.6451612903225806
0.210,0.6451612903225806
0.220,0.6451612903225806
0.230,0.6451612903225806
0.240,0.6451612903225806
0.250,0.6451612903225806
0.260,0.6451612903225806
0.270,0.6451612903225806
0.280,0.6451612903225806
0.290,0.6451612903225806
0.300,0.6451612903225806
0.310,0.6451612903225806
0.320,0.6451612903225806
0.330,0.6451612903225806
0.340,0.6451612903225806
0.350,0.6451612903225806
0.360,0.6344086021505376
0.370,0.6344086021505376
0.380,0.6344086021505376
0.390,0.6236559139784946
0.400,0.6236559139784946
0.410,0.6129032258064516
0.420,0.6021505376344086
0.430,0.6021505376344086
0.440,0.6021505376344086
0.450,0.5913978494623656
0.460,0.5913978494623656
0.470,0.5913978494623656
0.480,0.5913978494623656
0.490,0.5913978494623656
0.500,0.5806451612903226
0.510,0.5806451612903226
0.520,0.5806451612903226
0.530,0.5806451612903226
0.540,0.5806451612903226
0.550,0.5806451612903226
0.560,0.5806451612903226
0.570,0.5806451612903226
0.580,0.5806451612903226
0.590,0.5806451612903226
0.600,0.5806451612903226
0.610,0.5806451612903226
0.620,0.5806451612903226
0.630,0.5806451612903226
0.640,0.5806451612903226
0.650,0.5806451612903226
0.660,0.5698924731182796
0.670,0.5591397849462365
0.680,0.5483870967741935
0.690,0.5483870967741935
0.700,0.5483870967741935
0.710,0.5483870967741935
0.720,0.5376344086021505
0.730,0.5376344086021505
0.740,0.5376344086021505
0.750,0.5376344086021505
0.760,0.5376344086021505
0.770,0.5268817204301075
0.780,0.5268817204301075
0.790,0.5268817204301075
0.800,0.5268817204301075
0.810,0.5268817204301075
0.820,0.5268817204301075
0.830,0.5268817204301075
0.840,0.5268817204301075
0.850,0.5268817204301075
0.860,0.5268817204301075
0.870,0.5268817204301075
0.880,0.5161290322580645
0.890,0.5161290322580645
0.900,0.5161290322580645
0.910,0.5161290322580645
0.920,0.5161290322580645
0.930,0.5161290322580645
0.940,0.5161290322580645
0.950,0.5161290322580645
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_640_050_4.csv <==
radius,accuracy
0.000,0.6170212765957447
0.010,0.6170212765957447
0.020,0.6170212765957447
0.030,0.6170212765957447
0.040,0.6170212765957447
0.050,0.6170212765957447
0.060,0.6063829787234043
0.070,0.6063829787234043
0.080,0.6063829787234043
0.090,0.6063829787234043
0.100,0.6063829787234043
0.110,0.6063829787234043
0.120,0.6063829787234043
0.130,0.6063829787234043
0.140,0.6063829787234043
0.150,0.6063829787234043
0.160,0.6063829787234043
0.170,0.6063829787234043
0.180,0.6063829787234043
0.190,0.6063829787234043
0.200,0.6063829787234043
0.210,0.6063829787234043
0.220,0.6063829787234043
0.230,0.6063829787234043
0.240,0.6063829787234043
0.250,0.6063829787234043
0.260,0.6063829787234043
0.270,0.6063829787234043
0.280,0.6063829787234043
0.290,0.6063829787234043
0.300,0.6063829787234043
0.310,0.6063829787234043
0.320,0.6063829787234043
0.330,0.6063829787234043
0.340,0.5957446808510638
0.350,0.5957446808510638
0.360,0.5957446808510638
0.370,0.5957446808510638
0.380,0.5957446808510638
0.390,0.5957446808510638
0.400,0.5851063829787234
0.410,0.5851063829787234
0.420,0.5851063829787234
0.430,0.5851063829787234
0.440,0.5851063829787234
0.450,0.5851063829787234
0.460,0.5851063829787234
0.470,0.5851063829787234
0.480,0.5851063829787234
0.490,0.5851063829787234
0.500,0.5851063829787234
0.510,0.574468085106383
0.520,0.574468085106383
0.530,0.574468085106383
0.540,0.574468085106383
0.550,0.574468085106383
0.560,0.574468085106383
0.570,0.574468085106383
0.580,0.574468085106383
0.590,0.5638297872340425
0.600,0.5638297872340425
0.610,0.5638297872340425
0.620,0.5638297872340425
0.630,0.5638297872340425
0.640,0.5638297872340425
0.650,0.5638297872340425
0.660,0.5638297872340425
0.670,0.5638297872340425
0.680,0.5638297872340425
0.690,0.5638297872340425
0.700,0.5638297872340425
0.710,0.5638297872340425
0.720,0.5531914893617021
0.730,0.5425531914893617
0.740,0.5425531914893617
0.750,0.5425531914893617
0.760,0.5425531914893617
0.770,0.5319148936170213
0.780,0.5319148936170213
0.790,0.5319148936170213
0.800,0.5319148936170213
0.810,0.5319148936170213
0.820,0.5319148936170213
0.830,0.5319148936170213
0.840,0.5319148936170213
0.850,0.5319148936170213
0.860,0.5319148936170213
0.870,0.5319148936170213
0.880,0.5319148936170213
0.890,0.5319148936170213
0.900,0.5319148936170213
0.910,0.5319148936170213
0.920,0.5319148936170213
0.930,0.5319148936170213
0.940,0.5319148936170213
0.950,0.5212765957446809
0.960,0.5212765957446809
0.970,0.5212765957446809
0.980,0.5212765957446809
0.990,0.5212765957446809
1.000,0.5212765957446809
1.010,0.5212765957446809
1.020,0.5212765957446809
1.030,0.5106382978723404
1.040,0.5106382978723404
1.050,0.5
1.060,0.5
1.070,0.5
1.080,0.5
1.090,0.5
1.100,0.5
1.110,0.4787234042553192
1.120,0.46808510638297873
1.130,0.4574468085106383
1.140,0.4574468085106383
1.150,0.4574468085106383
1.160,0.4574468085106383
1.170,0.4574468085106383
1.180,0.4574468085106383
1.190,0.4574468085106383
1.200,0.4574468085106383
1.210,0.4574468085106383
1.220,0.4574468085106383
1.230,0.4574468085106383
1.240,0.44680851063829785
1.250,0.44680851063829785
1.260,0.44680851063829785
1.270,0.44680851063829785
1.280,0.44680851063829785
1.290,0.43617021276595747
1.300,0.43617021276595747
1.310,0.425531914893617
1.320,0.425531914893617
1.330,0.425531914893617
1.340,0.425531914893617
1.350,0.425531914893617
1.360,0.425531914893617
1.370,0.425531914893617
1.380,0.425531914893617
1.390,0.425531914893617
1.400,0.425531914893617
1.410,0.425531914893617
1.420,0.425531914893617
1.430,0.425531914893617
1.440,0.425531914893617
1.450,0.425531914893617
1.460,0.425531914893617
1.470,0.425531914893617
1.480,0.425531914893617
1.490,0.4148936170212766
1.500,0.40425531914893614
1.510,0.40425531914893614
1.520,0.40425531914893614
1.530,0.40425531914893614
1.540,0.40425531914893614
1.550,0.40425531914893614
1.560,0.40425531914893614
1.570,0.40425531914893614
1.580,0.40425531914893614
1.590,0.40425531914893614
1.600,0.40425531914893614
1.610,0.39361702127659576
1.620,0.39361702127659576
1.630,0.39361702127659576
1.640,0.39361702127659576
1.650,0.39361702127659576
1.660,0.3829787234042553
1.670,0.3829787234042553
1.680,0.3723404255319149
1.690,0.3723404255319149
1.700,0.3723404255319149
1.710,0.3723404255319149
1.720,0.3723404255319149
1.730,0.3723404255319149
1.740,0.3723404255319149
1.750,0.3723404255319149
1.760,0.3723404255319149
1.770,0.3723404255319149
1.780,0.3723404255319149
1.790,0.3723404255319149
1.800,0.3723404255319149
1.810,0.3617021276595745
1.820,0.3617021276595745
1.830,0.3617021276595745
1.840,0.3617021276595745
1.850,0.35106382978723405
1.860,0.35106382978723405
1.870,0.35106382978723405
1.880,0.35106382978723405
1.890,0.35106382978723405
1.900,0.35106382978723405
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmax_640_100_4.csv <==
radius,accuracy
0.000,0.5161290322580645
0.010,0.5161290322580645
0.020,0.5161290322580645
0.030,0.5161290322580645
0.040,0.5161290322580645
0.050,0.5161290322580645
0.060,0.5161290322580645
0.070,0.5161290322580645
0.080,0.5161290322580645
0.090,0.5161290322580645
0.100,0.5161290322580645
0.110,0.5161290322580645
0.120,0.5161290322580645
0.130,0.5161290322580645
0.140,0.5161290322580645
0.150,0.5053763440860215
0.160,0.5053763440860215
0.170,0.4946236559139785
0.180,0.4946236559139785
0.190,0.4946236559139785
0.200,0.4946236559139785
0.210,0.4946236559139785
0.220,0.4946236559139785
0.230,0.4946236559139785
0.240,0.4946236559139785
0.250,0.4946236559139785
0.260,0.4946236559139785
0.270,0.4946236559139785
0.280,0.4946236559139785
0.290,0.4946236559139785
0.300,0.4946236559139785
0.310,0.4946236559139785
0.320,0.4946236559139785
0.330,0.4838709677419355
0.340,0.4838709677419355
0.350,0.4838709677419355
0.360,0.4731182795698925
0.370,0.4731182795698925
0.380,0.4731182795698925
0.390,0.4731182795698925
0.400,0.4731182795698925
0.410,0.4731182795698925
0.420,0.4731182795698925
0.430,0.4731182795698925
0.440,0.46236559139784944
0.450,0.45161290322580644
0.460,0.45161290322580644
0.470,0.45161290322580644
0.480,0.45161290322580644
0.490,0.45161290322580644
0.500,0.45161290322580644
0.510,0.45161290322580644
0.520,0.44086021505376344
0.530,0.44086021505376344
0.540,0.44086021505376344
0.550,0.44086021505376344
0.560,0.43010752688172044
0.570,0.43010752688172044
0.580,0.43010752688172044
0.590,0.43010752688172044
0.600,0.43010752688172044
0.610,0.43010752688172044
0.620,0.43010752688172044
0.630,0.43010752688172044
0.640,0.43010752688172044
0.650,0.43010752688172044
0.660,0.43010752688172044
0.670,0.43010752688172044
0.680,0.41935483870967744
0.690,0.41935483870967744
0.700,0.41935483870967744
0.710,0.41935483870967744
0.720,0.41935483870967744
0.730,0.41935483870967744
0.740,0.41935483870967744
0.750,0.41935483870967744
0.760,0.41935483870967744
0.770,0.41935483870967744
0.780,0.41935483870967744
0.790,0.41935483870967744
0.800,0.41935483870967744
0.810,0.41935483870967744
0.820,0.41935483870967744
0.830,0.41935483870967744
0.840,0.41935483870967744
0.850,0.41935483870967744
0.860,0.40860215053763443
0.870,0.40860215053763443
0.880,0.40860215053763443
0.890,0.40860215053763443
0.900,0.40860215053763443
0.910,0.40860215053763443
0.920,0.40860215053763443
0.930,0.40860215053763443
0.940,0.40860215053763443
0.950,0.40860215053763443
0.960,0.40860215053763443
0.970,0.40860215053763443
0.980,0.40860215053763443
0.990,0.40860215053763443
1.000,0.40860215053763443
1.010,0.40860215053763443
1.020,0.40860215053763443
1.030,0.40860215053763443
1.040,0.3978494623655914
1.050,0.3978494623655914
1.060,0.3978494623655914
1.070,0.3978494623655914
1.080,0.3978494623655914
1.090,0.3978494623655914
1.100,0.3978494623655914
1.110,0.3978494623655914
1.120,0.3978494623655914
1.130,0.3978494623655914
1.140,0.3978494623655914
1.150,0.3978494623655914
1.160,0.3978494623655914
1.170,0.3978494623655914
1.180,0.3978494623655914
1.190,0.3978494623655914
1.200,0.3978494623655914
1.210,0.3978494623655914
1.220,0.3978494623655914
1.230,0.3978494623655914
1.240,0.3978494623655914
1.250,0.3978494623655914
1.260,0.3978494623655914
1.270,0.3870967741935484
1.280,0.3870967741935484
1.290,0.3870967741935484
1.300,0.3870967741935484
1.310,0.3870967741935484
1.320,0.3763440860215054
1.330,0.3763440860215054
1.340,0.3763440860215054
1.350,0.3763440860215054
1.360,0.3763440860215054
1.370,0.3763440860215054
1.380,0.3763440860215054
1.390,0.3763440860215054
1.400,0.3763440860215054
1.410,0.3763440860215054
1.420,0.3763440860215054
1.430,0.3763440860215054
1.440,0.3763440860215054
1.450,0.3763440860215054
1.460,0.3763440860215054
1.470,0.3763440860215054
1.480,0.3763440860215054
1.490,0.3763440860215054
1.500,0.3763440860215054
1.510,0.3763440860215054
1.520,0.3763440860215054
1.530,0.3763440860215054
1.540,0.3763440860215054
1.550,0.3763440860215054
1.560,0.3763440860215054
1.570,0.3763440860215054
1.580,0.3763440860215054
1.590,0.3763440860215054
1.600,0.3763440860215054
1.610,0.3763440860215054
1.620,0.3763440860215054
1.630,0.3763440860215054
1.640,0.3763440860215054
1.650,0.3763440860215054
1.660,0.3763440860215054
1.670,0.3763440860215054
1.680,0.3763440860215054
1.690,0.3763440860215054
1.700,0.3763440860215054
1.710,0.3763440860215054
1.720,0.3763440860215054
1.730,0.3763440860215054
1.740,0.3763440860215054
1.750,0.3763440860215054
1.760,0.3763440860215054
1.770,0.3763440860215054
1.780,0.3763440860215054
1.790,0.3763440860215054
1.800,0.3763440860215054
1.810,0.3763440860215054
1.820,0.3763440860215054
1.830,0.3763440860215054
1.840,0.3763440860215054
1.850,0.3763440860215054
1.860,0.3763440860215054
1.870,0.3763440860215054
1.880,0.3655913978494624
1.890,0.3655913978494624
1.900,0.3655913978494624
1.910,0.3655913978494624
1.920,0.3548387096774194
1.930,0.3548387096774194
1.940,0.3548387096774194
1.950,0.3548387096774194
1.960,0.3548387096774194
1.970,0.3548387096774194
1.980,0.3548387096774194
1.990,0.3548387096774194
2.000,0.34408602150537637
2.010,0.34408602150537637
2.020,0.34408602150537637
2.030,0.34408602150537637
2.040,0.34408602150537637
2.050,0.34408602150537637
2.060,0.34408602150537637
2.070,0.34408602150537637
2.080,0.34408602150537637
2.090,0.34408602150537637
2.100,0.34408602150537637
2.110,0.34408602150537637
2.120,0.34408602150537637
2.130,0.3333333333333333
2.140,0.3333333333333333
2.150,0.3333333333333333
2.160,0.3333333333333333
2.170,0.3333333333333333
2.180,0.3333333333333333
2.190,0.3333333333333333
2.200,0.3333333333333333
2.210,0.3333333333333333
2.220,0.3333333333333333
2.230,0.3333333333333333
2.240,0.3333333333333333
2.250,0.3333333333333333
2.260,0.3333333333333333
2.270,0.3333333333333333
2.280,0.3333333333333333
2.290,0.3333333333333333
2.300,0.3333333333333333
2.310,0.3333333333333333
2.320,0.3333333333333333
2.330,0.3333333333333333
2.340,0.3333333333333333
2.350,0.3333333333333333
2.360,0.3333333333333333
2.370,0.3225806451612903
2.380,0.3225806451612903
2.390,0.3225806451612903
2.400,0.3225806451612903
2.410,0.3118279569892473
2.420,0.3118279569892473
2.430,0.3118279569892473
2.440,0.3118279569892473
2.450,0.3118279569892473
2.460,0.3118279569892473
2.470,0.3118279569892473
2.480,0.3118279569892473
2.490,0.3118279569892473
2.500,0.3118279569892473
2.510,0.3118279569892473
2.520,0.3010752688172043
2.530,0.3010752688172043
2.540,0.3010752688172043
2.550,0.3010752688172043
2.560,0.3010752688172043
2.570,0.2903225806451613
2.580,0.2903225806451613
2.590,0.2903225806451613
2.600,0.27956989247311825
2.610,0.27956989247311825
2.620,0.27956989247311825
2.630,0.27956989247311825
2.640,0.27956989247311825
2.650,0.27956989247311825
2.660,0.27956989247311825
2.670,0.27956989247311825
2.680,0.27956989247311825
2.690,0.27956989247311825
2.700,0.27956989247311825
2.710,0.27956989247311825
2.720,0.27956989247311825
2.730,0.26881720430107525
2.740,0.26881720430107525
2.750,0.25806451612903225
2.760,0.25806451612903225
2.770,0.25806451612903225
2.780,0.25806451612903225
2.790,0.25806451612903225
2.800,0.25806451612903225
2.810,0.25806451612903225
2.820,0.25806451612903225
2.830,0.25806451612903225
2.840,0.25806451612903225
2.850,0.25806451612903225
2.860,0.25806451612903225
2.870,0.25806451612903225
2.880,0.25806451612903225
2.890,0.25806451612903225
2.900,0.25806451612903225
2.910,0.25806451612903225
2.920,0.25806451612903225
2.930,0.25806451612903225
2.940,0.25806451612903225
2.950,0.25806451612903225
2.960,0.25806451612903225
2.970,0.25806451612903225
2.980,0.25806451612903225
2.990,0.25806451612903225
3.000,0.25806451612903225
3.010,0.25806451612903225
3.020,0.25806451612903225
3.030,0.25806451612903225
3.040,0.24731182795698925
3.050,0.24731182795698925
3.060,0.24731182795698925
3.070,0.24731182795698925
3.080,0.24731182795698925
3.090,0.24731182795698925
3.100,0.24731182795698925
3.110,0.23655913978494625
3.120,0.23655913978494625
3.130,0.23655913978494625
3.140,0.23655913978494625
3.150,0.23655913978494625
3.160,0.23655913978494625
3.170,0.23655913978494625
3.180,0.23655913978494625
3.190,0.23655913978494625
3.200,0.23655913978494625
3.210,0.23655913978494625
3.220,0.22580645161290322
3.230,0.22580645161290322
3.240,0.22580645161290322
3.250,0.22580645161290322
3.260,0.22580645161290322
3.270,0.22580645161290322
3.280,0.22580645161290322
3.290,0.22580645161290322
3.300,0.22580645161290322
3.310,0.22580645161290322
3.320,0.22580645161290322
3.330,0.22580645161290322
3.340,0.22580645161290322
3.350,0.22580645161290322
3.360,0.22580645161290322
3.370,0.21505376344086022
3.380,0.20430107526881722
3.390,0.20430107526881722
3.400,0.20430107526881722
3.410,0.20430107526881722
3.420,0.20430107526881722
3.430,0.20430107526881722
3.440,0.20430107526881722
3.450,0.20430107526881722
3.460,0.20430107526881722
3.470,0.20430107526881722
3.480,0.20430107526881722
3.490,0.20430107526881722
3.500,0.20430107526881722
3.510,0.20430107526881722
3.520,0.20430107526881722
3.530,0.20430107526881722
3.540,0.20430107526881722
3.550,0.20430107526881722
3.560,0.20430107526881722
3.570,0.20430107526881722
3.580,0.20430107526881722
3.590,0.20430107526881722
3.600,0.20430107526881722
3.610,0.20430107526881722
3.620,0.1935483870967742
3.630,0.1935483870967742
3.640,0.1935483870967742
3.650,0.1935483870967742
3.660,0.1827956989247312
3.670,0.1827956989247312
3.680,0.1827956989247312
3.690,0.17204301075268819
3.700,0.17204301075268819
3.710,0.17204301075268819
3.720,0.17204301075268819
3.730,0.17204301075268819
3.740,0.17204301075268819
3.750,0.17204301075268819
3.760,0.17204301075268819
3.770,0.17204301075268819
3.780,0.17204301075268819
3.790,0.17204301075268819
3.800,0.17204301075268819
3.810,0.17204301075268819
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_384_025_16.csv <==
radius,accuracy
0.000,0.7553191489361702
0.010,0.7553191489361702
0.020,0.7553191489361702
0.030,0.7553191489361702
0.040,0.7553191489361702
0.050,0.7553191489361702
0.060,0.7553191489361702
0.070,0.7553191489361702
0.080,0.7553191489361702
0.090,0.7553191489361702
0.100,0.7553191489361702
0.110,0.7553191489361702
0.120,0.7553191489361702
0.130,0.7553191489361702
0.140,0.7553191489361702
0.150,0.7553191489361702
0.160,0.7553191489361702
0.170,0.7553191489361702
0.180,0.7553191489361702
0.190,0.7553191489361702
0.200,0.7553191489361702
0.210,0.7553191489361702
0.220,0.7553191489361702
0.230,0.7553191489361702
0.240,0.7553191489361702
0.250,0.7553191489361702
0.260,0.7446808510638298
0.270,0.7446808510638298
0.280,0.7340425531914894
0.290,0.7340425531914894
0.300,0.7340425531914894
0.310,0.7340425531914894
0.320,0.7340425531914894
0.330,0.7340425531914894
0.340,0.7340425531914894
0.350,0.7340425531914894
0.360,0.7340425531914894
0.370,0.7340425531914894
0.380,0.7340425531914894
0.390,0.7340425531914894
0.400,0.7340425531914894
0.410,0.7340425531914894
0.420,0.7340425531914894
0.430,0.7340425531914894
0.440,0.7340425531914894
0.450,0.7340425531914894
0.460,0.7340425531914894
0.470,0.7340425531914894
0.480,0.7340425531914894
0.490,0.7340425531914894
0.500,0.7340425531914894
0.510,0.723404255319149
0.520,0.723404255319149
0.530,0.723404255319149
0.540,0.723404255319149
0.550,0.723404255319149
0.560,0.723404255319149
0.570,0.723404255319149
0.580,0.723404255319149
0.590,0.723404255319149
0.600,0.723404255319149
0.610,0.723404255319149
0.620,0.723404255319149
0.630,0.723404255319149
0.640,0.723404255319149
0.650,0.723404255319149
0.660,0.723404255319149
0.670,0.723404255319149
0.680,0.723404255319149
0.690,0.723404255319149
0.700,0.723404255319149
0.710,0.723404255319149
0.720,0.723404255319149
0.730,0.7127659574468085
0.740,0.7127659574468085
0.750,0.7127659574468085
0.760,0.7127659574468085
0.770,0.7127659574468085
0.780,0.7127659574468085
0.790,0.7127659574468085
0.800,0.7021276595744681
0.810,0.7021276595744681
0.820,0.7021276595744681
0.830,0.7021276595744681
0.840,0.7021276595744681
0.850,0.7021276595744681
0.860,0.7021276595744681
0.870,0.7021276595744681
0.880,0.7021276595744681
0.890,0.7021276595744681
0.900,0.7021276595744681
0.910,0.7021276595744681
0.920,0.7021276595744681
0.930,0.7021276595744681
0.940,0.6914893617021277
0.950,0.6914893617021277
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_384_050_16.csv <==
radius,accuracy
0.000,0.6947368421052632
0.010,0.6947368421052632
0.020,0.6947368421052632
0.030,0.6947368421052632
0.040,0.6947368421052632
0.050,0.6947368421052632
0.060,0.6947368421052632
0.070,0.6947368421052632
0.080,0.6947368421052632
0.090,0.6947368421052632
0.100,0.6947368421052632
0.110,0.6947368421052632
0.120,0.6947368421052632
0.130,0.6947368421052632
0.140,0.6947368421052632
0.150,0.6947368421052632
0.160,0.6947368421052632
0.170,0.6947368421052632
0.180,0.6842105263157895
0.190,0.6842105263157895
0.200,0.6842105263157895
0.210,0.6842105263157895
0.220,0.6842105263157895
0.230,0.6842105263157895
0.240,0.6842105263157895
0.250,0.6842105263157895
0.260,0.6842105263157895
0.270,0.6842105263157895
0.280,0.6842105263157895
0.290,0.6842105263157895
0.300,0.6842105263157895
0.310,0.6842105263157895
0.320,0.6842105263157895
0.330,0.6842105263157895
0.340,0.6842105263157895
0.350,0.6842105263157895
0.360,0.6842105263157895
0.370,0.6842105263157895
0.380,0.6842105263157895
0.390,0.6842105263157895
0.400,0.6842105263157895
0.410,0.6842105263157895
0.420,0.6842105263157895
0.430,0.6842105263157895
0.440,0.6842105263157895
0.450,0.6842105263157895
0.460,0.6842105263157895
0.470,0.6842105263157895
0.480,0.6842105263157895
0.490,0.6842105263157895
0.500,0.6842105263157895
0.510,0.6842105263157895
0.520,0.6842105263157895
0.530,0.6842105263157895
0.540,0.6842105263157895
0.550,0.6842105263157895
0.560,0.6842105263157895
0.570,0.6842105263157895
0.580,0.6842105263157895
0.590,0.6736842105263158
0.600,0.6736842105263158
0.610,0.6736842105263158
0.620,0.6736842105263158
0.630,0.6736842105263158
0.640,0.6736842105263158
0.650,0.6736842105263158
0.660,0.6736842105263158
0.670,0.6736842105263158
0.680,0.6736842105263158
0.690,0.6736842105263158
0.700,0.6736842105263158
0.710,0.6736842105263158
0.720,0.6736842105263158
0.730,0.6736842105263158
0.740,0.6736842105263158
0.750,0.6736842105263158
0.760,0.6736842105263158
0.770,0.6736842105263158
0.780,0.6736842105263158
0.790,0.6736842105263158
0.800,0.6736842105263158
0.810,0.6736842105263158
0.820,0.6736842105263158
0.830,0.6736842105263158
0.840,0.6736842105263158
0.850,0.6736842105263158
0.860,0.6736842105263158
0.870,0.6736842105263158
0.880,0.6736842105263158
0.890,0.6736842105263158
0.900,0.6736842105263158
0.910,0.6736842105263158
0.920,0.6736842105263158
0.930,0.6736842105263158
0.940,0.6631578947368421
0.950,0.6526315789473685
0.960,0.6526315789473685
0.970,0.6526315789473685
0.980,0.6526315789473685
0.990,0.6526315789473685
1.000,0.6526315789473685
1.010,0.6526315789473685
1.020,0.6526315789473685
1.030,0.6526315789473685
1.040,0.6526315789473685
1.050,0.6526315789473685
1.060,0.6421052631578947
1.070,0.6421052631578947
1.080,0.6421052631578947
1.090,0.6421052631578947
1.100,0.6421052631578947
1.110,0.6421052631578947
1.120,0.6421052631578947
1.130,0.6421052631578947
1.140,0.6421052631578947
1.150,0.631578947368421
1.160,0.631578947368421
1.170,0.631578947368421
1.180,0.631578947368421
1.190,0.631578947368421
1.200,0.631578947368421
1.210,0.631578947368421
1.220,0.631578947368421
1.230,0.631578947368421
1.240,0.631578947368421
1.250,0.631578947368421
1.260,0.631578947368421
1.270,0.631578947368421
1.280,0.631578947368421
1.290,0.631578947368421
1.300,0.631578947368421
1.310,0.631578947368421
1.320,0.631578947368421
1.330,0.631578947368421
1.340,0.631578947368421
1.350,0.631578947368421
1.360,0.631578947368421
1.370,0.631578947368421
1.380,0.631578947368421
1.390,0.631578947368421
1.400,0.631578947368421
1.410,0.631578947368421
1.420,0.631578947368421
1.430,0.631578947368421
1.440,0.631578947368421
1.450,0.631578947368421
1.460,0.631578947368421
1.470,0.631578947368421
1.480,0.631578947368421
1.490,0.631578947368421
1.500,0.631578947368421
1.510,0.631578947368421
1.520,0.631578947368421
1.530,0.631578947368421
1.540,0.631578947368421
1.550,0.631578947368421
1.560,0.631578947368421
1.570,0.631578947368421
1.580,0.631578947368421
1.590,0.631578947368421
1.600,0.631578947368421
1.610,0.631578947368421
1.620,0.631578947368421
1.630,0.631578947368421
1.640,0.631578947368421
1.650,0.631578947368421
1.660,0.631578947368421
1.670,0.631578947368421
1.680,0.631578947368421
1.690,0.631578947368421
1.700,0.631578947368421
1.710,0.631578947368421
1.720,0.631578947368421
1.730,0.631578947368421
1.740,0.6210526315789474
1.750,0.6210526315789474
1.760,0.6210526315789474
1.770,0.6210526315789474
1.780,0.6210526315789474
1.790,0.6210526315789474
1.800,0.6210526315789474
1.810,0.6210526315789474
1.820,0.6210526315789474
1.830,0.6210526315789474
1.840,0.6210526315789474
1.850,0.6210526315789474
1.860,0.6210526315789474
1.870,0.6210526315789474
1.880,0.6210526315789474
1.890,0.6210526315789474
1.900,0.6210526315789474
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_384_100_16.csv <==
radius,accuracy
0.000,0.5638297872340425
0.010,0.5638297872340425
0.020,0.5638297872340425
0.030,0.5638297872340425
0.040,0.5638297872340425
0.050,0.5638297872340425
0.060,0.5638297872340425
0.070,0.5638297872340425
0.080,0.5638297872340425
0.090,0.5638297872340425
0.100,0.5638297872340425
0.110,0.5638297872340425
0.120,0.5638297872340425
0.130,0.5638297872340425
0.140,0.5638297872340425
0.150,0.5638297872340425
0.160,0.5638297872340425
0.170,0.5531914893617021
0.180,0.5531914893617021
0.190,0.5531914893617021
0.200,0.5531914893617021
0.210,0.5531914893617021
0.220,0.5531914893617021
0.230,0.5531914893617021
0.240,0.5531914893617021
0.250,0.5531914893617021
0.260,0.5531914893617021
0.270,0.5531914893617021
0.280,0.5531914893617021
0.290,0.5531914893617021
0.300,0.5531914893617021
0.310,0.5531914893617021
0.320,0.5531914893617021
0.330,0.5531914893617021
0.340,0.5531914893617021
0.350,0.5319148936170213
0.360,0.5319148936170213
0.370,0.5319148936170213
0.380,0.5319148936170213
0.390,0.5319148936170213
0.400,0.5319148936170213
0.410,0.5319148936170213
0.420,0.5319148936170213
0.430,0.5319148936170213
0.440,0.5319148936170213
0.450,0.5319148936170213
0.460,0.5319148936170213
0.470,0.5319148936170213
0.480,0.5319148936170213
0.490,0.5319148936170213
0.500,0.5319148936170213
0.510,0.5319148936170213
0.520,0.5319148936170213
0.530,0.5319148936170213
0.540,0.5319148936170213
0.550,0.5319148936170213
0.560,0.5319148936170213
0.570,0.5319148936170213
0.580,0.5319148936170213
0.590,0.5319148936170213
0.600,0.5319148936170213
0.610,0.5319148936170213
0.620,0.5319148936170213
0.630,0.5319148936170213
0.640,0.5319148936170213
0.650,0.5319148936170213
0.660,0.5319148936170213
0.670,0.5319148936170213
0.680,0.5319148936170213
0.690,0.5319148936170213
0.700,0.5319148936170213
0.710,0.5319148936170213
0.720,0.5319148936170213
0.730,0.5319148936170213
0.740,0.5319148936170213
0.750,0.5319148936170213
0.760,0.5319148936170213
0.770,0.5319148936170213
0.780,0.5319148936170213
0.790,0.5319148936170213
0.800,0.5319148936170213
0.810,0.5319148936170213
0.820,0.5319148936170213
0.830,0.5319148936170213
0.840,0.5319148936170213
0.850,0.5319148936170213
0.860,0.5319148936170213
0.870,0.5319148936170213
0.880,0.5319148936170213
0.890,0.5319148936170213
0.900,0.5319148936170213
0.910,0.5319148936170213
0.920,0.5319148936170213
0.930,0.5319148936170213
0.940,0.5319148936170213
0.950,0.5319148936170213
0.960,0.5319148936170213
0.970,0.5319148936170213
0.980,0.5319148936170213
0.990,0.5319148936170213
1.000,0.5319148936170213
1.010,0.5319148936170213
1.020,0.5319148936170213
1.030,0.5319148936170213
1.040,0.5319148936170213
1.050,0.5319148936170213
1.060,0.5319148936170213
1.070,0.5319148936170213
1.080,0.5319148936170213
1.090,0.5319148936170213
1.100,0.5319148936170213
1.110,0.5319148936170213
1.120,0.5319148936170213
1.130,0.5319148936170213
1.140,0.5319148936170213
1.150,0.5319148936170213
1.160,0.5319148936170213
1.170,0.5319148936170213
1.180,0.5319148936170213
1.190,0.5319148936170213
1.200,0.5319148936170213
1.210,0.5319148936170213
1.220,0.5212765957446809
1.230,0.5212765957446809
1.240,0.5212765957446809
1.250,0.5212765957446809
1.260,0.5212765957446809
1.270,0.5212765957446809
1.280,0.5212765957446809
1.290,0.5212765957446809
1.300,0.5212765957446809
1.310,0.5212765957446809
1.320,0.5212765957446809
1.330,0.5212765957446809
1.340,0.5212765957446809
1.350,0.5212765957446809
1.360,0.5212765957446809
1.370,0.5212765957446809
1.380,0.5212765957446809
1.390,0.5212765957446809
1.400,0.5212765957446809
1.410,0.5212765957446809
1.420,0.5212765957446809
1.430,0.5212765957446809
1.440,0.5212765957446809
1.450,0.5212765957446809
1.460,0.5212765957446809
1.470,0.5212765957446809
1.480,0.5212765957446809
1.490,0.5212765957446809
1.500,0.5212765957446809
1.510,0.5212765957446809
1.520,0.5212765957446809
1.530,0.5212765957446809
1.540,0.5212765957446809
1.550,0.5212765957446809
1.560,0.5212765957446809
1.570,0.5212765957446809
1.580,0.5212765957446809
1.590,0.5212765957446809
1.600,0.5212765957446809
1.610,0.5212765957446809
1.620,0.5212765957446809
1.630,0.5212765957446809
1.640,0.5212765957446809
1.650,0.5212765957446809
1.660,0.5212765957446809
1.670,0.5212765957446809
1.680,0.5212765957446809
1.690,0.5212765957446809
1.700,0.5212765957446809
1.710,0.5212765957446809
1.720,0.5212765957446809
1.730,0.5212765957446809
1.740,0.5212765957446809
1.750,0.5212765957446809
1.760,0.5212765957446809
1.770,0.5212765957446809
1.780,0.5212765957446809
1.790,0.5212765957446809
1.800,0.5212765957446809
1.810,0.5212765957446809
1.820,0.5212765957446809
1.830,0.5212765957446809
1.840,0.5212765957446809
1.850,0.5212765957446809
1.860,0.5212765957446809
1.870,0.5212765957446809
1.880,0.5212765957446809
1.890,0.5212765957446809
1.900,0.5212765957446809
1.910,0.5212765957446809
1.920,0.5212765957446809
1.930,0.5212765957446809
1.940,0.5212765957446809
1.950,0.5212765957446809
1.960,0.5212765957446809
1.970,0.5212765957446809
1.980,0.5212765957446809
1.990,0.5212765957446809
2.000,0.5212765957446809
2.010,0.5212765957446809
2.020,0.5212765957446809
2.030,0.5212765957446809
2.040,0.5212765957446809
2.050,0.5212765957446809
2.060,0.5212765957446809
2.070,0.5212765957446809
2.080,0.5212765957446809
2.090,0.5212765957446809
2.100,0.5212765957446809
2.110,0.5212765957446809
2.120,0.5212765957446809
2.130,0.5212765957446809
2.140,0.5212765957446809
2.150,0.5212765957446809
2.160,0.5212765957446809
2.170,0.5212765957446809
2.180,0.5212765957446809
2.190,0.5212765957446809
2.200,0.5212765957446809
2.210,0.5212765957446809
2.220,0.5212765957446809
2.230,0.5212765957446809
2.240,0.5212765957446809
2.250,0.5212765957446809
2.260,0.5212765957446809
2.270,0.5212765957446809
2.280,0.5212765957446809
2.290,0.5212765957446809
2.300,0.5212765957446809
2.310,0.5212765957446809
2.320,0.5212765957446809
2.330,0.5212765957446809
2.340,0.5212765957446809
2.350,0.5212765957446809
2.360,0.5212765957446809
2.370,0.5212765957446809
2.380,0.5212765957446809
2.390,0.5212765957446809
2.400,0.5212765957446809
2.410,0.5212765957446809
2.420,0.5212765957446809
2.430,0.5212765957446809
2.440,0.5212765957446809
2.450,0.5212765957446809
2.460,0.5212765957446809
2.470,0.5212765957446809
2.480,0.5212765957446809
2.490,0.5212765957446809
2.500,0.5212765957446809
2.510,0.5212765957446809
2.520,0.5212765957446809
2.530,0.5212765957446809
2.540,0.5212765957446809
2.550,0.5212765957446809
2.560,0.5212765957446809
2.570,0.5212765957446809
2.580,0.5212765957446809
2.590,0.5212765957446809
2.600,0.5212765957446809
2.610,0.5212765957446809
2.620,0.5212765957446809
2.630,0.5212765957446809
2.640,0.5212765957446809
2.650,0.5212765957446809
2.660,0.5212765957446809
2.670,0.5212765957446809
2.680,0.5212765957446809
2.690,0.5212765957446809
2.700,0.5212765957446809
2.710,0.5212765957446809
2.720,0.5212765957446809
2.730,0.5212765957446809
2.740,0.5212765957446809
2.750,0.5212765957446809
2.760,0.5212765957446809
2.770,0.5212765957446809
2.780,0.5212765957446809
2.790,0.5212765957446809
2.800,0.5212765957446809
2.810,0.5212765957446809
2.820,0.5212765957446809
2.830,0.5212765957446809
2.840,0.5212765957446809
2.850,0.5212765957446809
2.860,0.5212765957446809
2.870,0.5212765957446809
2.880,0.5212765957446809
2.890,0.5212765957446809
2.900,0.5212765957446809
2.910,0.5212765957446809
2.920,0.5212765957446809
2.930,0.5212765957446809
2.940,0.5212765957446809
2.950,0.5212765957446809
2.960,0.5212765957446809
2.970,0.5212765957446809
2.980,0.5212765957446809
2.990,0.5212765957446809
3.000,0.5212765957446809
3.010,0.5212765957446809
3.020,0.5212765957446809
3.030,0.5212765957446809
3.040,0.5212765957446809
3.050,0.5212765957446809
3.060,0.5212765957446809
3.070,0.5212765957446809
3.080,0.5212765957446809
3.090,0.5212765957446809
3.100,0.5212765957446809
3.110,0.5106382978723404
3.120,0.5106382978723404
3.130,0.5106382978723404
3.140,0.5106382978723404
3.150,0.5106382978723404
3.160,0.5106382978723404
3.170,0.5106382978723404
3.180,0.5106382978723404
3.190,0.5106382978723404
3.200,0.5106382978723404
3.210,0.5106382978723404
3.220,0.5106382978723404
3.230,0.5106382978723404
3.240,0.5106382978723404
3.250,0.5106382978723404
3.260,0.5106382978723404
3.270,0.5106382978723404
3.280,0.5106382978723404
3.290,0.5106382978723404
3.300,0.5
3.310,0.5
3.320,0.48936170212765956
3.330,0.48936170212765956
3.340,0.48936170212765956
3.350,0.48936170212765956
3.360,0.48936170212765956
3.370,0.48936170212765956
3.380,0.48936170212765956
3.390,0.48936170212765956
3.400,0.48936170212765956
3.410,0.48936170212765956
3.420,0.48936170212765956
3.430,0.48936170212765956
3.440,0.48936170212765956
3.450,0.48936170212765956
3.460,0.48936170212765956
3.470,0.48936170212765956
3.480,0.48936170212765956
3.490,0.48936170212765956
3.500,0.48936170212765956
3.510,0.48936170212765956
3.520,0.48936170212765956
3.530,0.48936170212765956
3.540,0.48936170212765956
3.550,0.48936170212765956
3.560,0.48936170212765956
3.570,0.48936170212765956
3.580,0.48936170212765956
3.590,0.48936170212765956
3.600,0.48936170212765956
3.610,0.48936170212765956
3.620,0.48936170212765956
3.630,0.48936170212765956
3.640,0.48936170212765956
3.650,0.48936170212765956
3.660,0.48936170212765956
3.670,0.48936170212765956
3.680,0.48936170212765956
3.690,0.46808510638297873
3.700,0.46808510638297873
3.710,0.46808510638297873
3.720,0.46808510638297873
3.730,0.46808510638297873
3.740,0.4574468085106383
3.750,0.4574468085106383
3.760,0.4574468085106383
3.770,0.4574468085106383
3.780,0.4574468085106383
3.790,0.4574468085106383
3.800,0.4574468085106383
3.810,0.4574468085106383
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_512_025_8.csv <==
radius,accuracy
0.000,0.7096774193548387
0.010,0.7096774193548387
0.020,0.7096774193548387
0.030,0.7096774193548387
0.040,0.7096774193548387
0.050,0.7096774193548387
0.060,0.7096774193548387
0.070,0.7096774193548387
0.080,0.7096774193548387
0.090,0.7096774193548387
0.100,0.7096774193548387
0.110,0.7096774193548387
0.120,0.7096774193548387
0.130,0.7096774193548387
0.140,0.7096774193548387
0.150,0.7096774193548387
0.160,0.7096774193548387
0.170,0.7096774193548387
0.180,0.7096774193548387
0.190,0.7096774193548387
0.200,0.7096774193548387
0.210,0.7096774193548387
0.220,0.7096774193548387
0.230,0.7096774193548387
0.240,0.7096774193548387
0.250,0.6989247311827957
0.260,0.6989247311827957
0.270,0.6989247311827957
0.280,0.6989247311827957
0.290,0.6989247311827957
0.300,0.6989247311827957
0.310,0.6989247311827957
0.320,0.6989247311827957
0.330,0.6989247311827957
0.340,0.6989247311827957
0.350,0.6989247311827957
0.360,0.6989247311827957
0.370,0.6989247311827957
0.380,0.6989247311827957
0.390,0.6989247311827957
0.400,0.6989247311827957
0.410,0.6989247311827957
0.420,0.6989247311827957
0.430,0.6989247311827957
0.440,0.6989247311827957
0.450,0.6989247311827957
0.460,0.6989247311827957
0.470,0.6989247311827957
0.480,0.6989247311827957
0.490,0.6989247311827957
0.500,0.6989247311827957
0.510,0.6989247311827957
0.520,0.6989247311827957
0.530,0.6989247311827957
0.540,0.6989247311827957
0.550,0.6989247311827957
0.560,0.6989247311827957
0.570,0.6989247311827957
0.580,0.6881720430107527
0.590,0.6881720430107527
0.600,0.6881720430107527
0.610,0.6881720430107527
0.620,0.6881720430107527
0.630,0.6881720430107527
0.640,0.6881720430107527
0.650,0.6881720430107527
0.660,0.6881720430107527
0.670,0.6881720430107527
0.680,0.6881720430107527
0.690,0.6881720430107527
0.700,0.6881720430107527
0.710,0.6881720430107527
0.720,0.6881720430107527
0.730,0.6881720430107527
0.740,0.6881720430107527
0.750,0.6881720430107527
0.760,0.6881720430107527
0.770,0.6881720430107527
0.780,0.6881720430107527
0.790,0.6881720430107527
0.800,0.6881720430107527
0.810,0.6881720430107527
0.820,0.6881720430107527
0.830,0.6881720430107527
0.840,0.6881720430107527
0.850,0.6881720430107527
0.860,0.6881720430107527
0.870,0.6881720430107527
0.880,0.6881720430107527
0.890,0.6881720430107527
0.900,0.6881720430107527
0.910,0.6881720430107527
0.920,0.6881720430107527
0.930,0.6881720430107527
0.940,0.6774193548387096
0.950,0.6774193548387096
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_512_050_8.csv <==
radius,accuracy
0.000,0.6559139784946236
0.010,0.6559139784946236
0.020,0.6559139784946236
0.030,0.6559139784946236
0.040,0.6559139784946236
0.050,0.6559139784946236
0.060,0.6559139784946236
0.070,0.6559139784946236
0.080,0.6559139784946236
0.090,0.6559139784946236
0.100,0.6559139784946236
0.110,0.6559139784946236
0.120,0.6559139784946236
0.130,0.6559139784946236
0.140,0.6559139784946236
0.150,0.6559139784946236
0.160,0.6559139784946236
0.170,0.6559139784946236
0.180,0.6559139784946236
0.190,0.6559139784946236
0.200,0.6559139784946236
0.210,0.6559139784946236
0.220,0.6559139784946236
0.230,0.6451612903225806
0.240,0.6451612903225806
0.250,0.6451612903225806
0.260,0.6451612903225806
0.270,0.6451612903225806
0.280,0.6451612903225806
0.290,0.6451612903225806
0.300,0.6451612903225806
0.310,0.6451612903225806
0.320,0.6451612903225806
0.330,0.6451612903225806
0.340,0.6451612903225806
0.350,0.6451612903225806
0.360,0.6451612903225806
0.370,0.6451612903225806
0.380,0.6451612903225806
0.390,0.6451612903225806
0.400,0.6451612903225806
0.410,0.6451612903225806
0.420,0.6451612903225806
0.430,0.6451612903225806
0.440,0.6451612903225806
0.450,0.6451612903225806
0.460,0.6451612903225806
0.470,0.6451612903225806
0.480,0.6451612903225806
0.490,0.6451612903225806
0.500,0.6451612903225806
0.510,0.6451612903225806
0.520,0.6451612903225806
0.530,0.6451612903225806
0.540,0.6344086021505376
0.550,0.6236559139784946
0.560,0.6236559139784946
0.570,0.6236559139784946
0.580,0.6236559139784946
0.590,0.6236559139784946
0.600,0.6236559139784946
0.610,0.6236559139784946
0.620,0.6236559139784946
0.630,0.6236559139784946
0.640,0.6236559139784946
0.650,0.6236559139784946
0.660,0.6236559139784946
0.670,0.6236559139784946
0.680,0.6236559139784946
0.690,0.6236559139784946
0.700,0.6236559139784946
0.710,0.6236559139784946
0.720,0.6236559139784946
0.730,0.6236559139784946
0.740,0.6236559139784946
0.750,0.6236559139784946
0.760,0.6236559139784946
0.770,0.6236559139784946
0.780,0.6236559139784946
0.790,0.6236559139784946
0.800,0.6236559139784946
0.810,0.6129032258064516
0.820,0.6129032258064516
0.830,0.6129032258064516
0.840,0.6129032258064516
0.850,0.6129032258064516
0.860,0.6129032258064516
0.870,0.6129032258064516
0.880,0.6129032258064516
0.890,0.6129032258064516
0.900,0.6129032258064516
0.910,0.6129032258064516
0.920,0.6129032258064516
0.930,0.6129032258064516
0.940,0.6129032258064516
0.950,0.6129032258064516
0.960,0.6129032258064516
0.970,0.6129032258064516
0.980,0.6129032258064516
0.990,0.6129032258064516
1.000,0.6129032258064516
1.010,0.6129032258064516
1.020,0.6129032258064516
1.030,0.6129032258064516
1.040,0.6129032258064516
1.050,0.6129032258064516
1.060,0.6129032258064516
1.070,0.6129032258064516
1.080,0.6129032258064516
1.090,0.6129032258064516
1.100,0.6129032258064516
1.110,0.6129032258064516
1.120,0.6129032258064516
1.130,0.6129032258064516
1.140,0.6129032258064516
1.150,0.6129032258064516
1.160,0.6129032258064516
1.170,0.6129032258064516
1.180,0.6129032258064516
1.190,0.6129032258064516
1.200,0.6129032258064516
1.210,0.6129032258064516
1.220,0.6129032258064516
1.230,0.6129032258064516
1.240,0.6129032258064516
1.250,0.6129032258064516
1.260,0.6129032258064516
1.270,0.6129032258064516
1.280,0.6129032258064516
1.290,0.6129032258064516
1.300,0.6129032258064516
1.310,0.6129032258064516
1.320,0.6129032258064516
1.330,0.6129032258064516
1.340,0.6129032258064516
1.350,0.6129032258064516
1.360,0.6129032258064516
1.370,0.6129032258064516
1.380,0.6129032258064516
1.390,0.6129032258064516
1.400,0.6129032258064516
1.410,0.6129032258064516
1.420,0.6129032258064516
1.430,0.6129032258064516
1.440,0.6129032258064516
1.450,0.6129032258064516
1.460,0.6129032258064516
1.470,0.6129032258064516
1.480,0.6129032258064516
1.490,0.6129032258064516
1.500,0.6021505376344086
1.510,0.6021505376344086
1.520,0.6021505376344086
1.530,0.6021505376344086
1.540,0.6021505376344086
1.550,0.6021505376344086
1.560,0.6021505376344086
1.570,0.5913978494623656
1.580,0.5913978494623656
1.590,0.5913978494623656
1.600,0.5913978494623656
1.610,0.5806451612903226
1.620,0.5806451612903226
1.630,0.5806451612903226
1.640,0.5806451612903226
1.650,0.5806451612903226
1.660,0.5806451612903226
1.670,0.5806451612903226
1.680,0.5806451612903226
1.690,0.5806451612903226
1.700,0.5806451612903226
1.710,0.5806451612903226
1.720,0.5806451612903226
1.730,0.5806451612903226
1.740,0.5806451612903226
1.750,0.5806451612903226
1.760,0.5806451612903226
1.770,0.5806451612903226
1.780,0.5806451612903226
1.790,0.5806451612903226
1.800,0.5806451612903226
1.810,0.5806451612903226
1.820,0.5806451612903226
1.830,0.5806451612903226
1.840,0.5806451612903226
1.850,0.5806451612903226
1.860,0.5806451612903226
1.870,0.5806451612903226
1.880,0.5806451612903226
1.890,0.5806451612903226
1.900,0.5806451612903226
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_512_100_8.csv <==
radius,accuracy
0.000,0.574468085106383
0.010,0.5638297872340425
0.020,0.5638297872340425
0.030,0.5638297872340425
0.040,0.5638297872340425
0.050,0.5638297872340425
0.060,0.5638297872340425
0.070,0.5638297872340425
0.080,0.5638297872340425
0.090,0.5638297872340425
0.100,0.5638297872340425
0.110,0.5638297872340425
0.120,0.5638297872340425
0.130,0.5638297872340425
0.140,0.5638297872340425
0.150,0.5638297872340425
0.160,0.5638297872340425
0.170,0.5638297872340425
0.180,0.5638297872340425
0.190,0.5638297872340425
0.200,0.5638297872340425
0.210,0.5638297872340425
0.220,0.5638297872340425
0.230,0.5638297872340425
0.240,0.5638297872340425
0.250,0.5638297872340425
0.260,0.5638297872340425
0.270,0.5638297872340425
0.280,0.5531914893617021
0.290,0.5531914893617021
0.300,0.5531914893617021
0.310,0.5531914893617021
0.320,0.5531914893617021
0.330,0.5531914893617021
0.340,0.5531914893617021
0.350,0.5531914893617021
0.360,0.5531914893617021
0.370,0.5531914893617021
0.380,0.5531914893617021
0.390,0.5531914893617021
0.400,0.5425531914893617
0.410,0.5425531914893617
0.420,0.5425531914893617
0.430,0.5425531914893617
0.440,0.5425531914893617
0.450,0.5425531914893617
0.460,0.5425531914893617
0.470,0.5425531914893617
0.480,0.5425531914893617
0.490,0.5425531914893617
0.500,0.5425531914893617
0.510,0.5425531914893617
0.520,0.5425531914893617
0.530,0.5425531914893617
0.540,0.5425531914893617
0.550,0.5425531914893617
0.560,0.5425531914893617
0.570,0.5425531914893617
0.580,0.5425531914893617
0.590,0.5425531914893617
0.600,0.5425531914893617
0.610,0.5425531914893617
0.620,0.5425531914893617
0.630,0.5425531914893617
0.640,0.5425531914893617
0.650,0.5425531914893617
0.660,0.5319148936170213
0.670,0.5319148936170213
0.680,0.5319148936170213
0.690,0.5319148936170213
0.700,0.5319148936170213
0.710,0.5319148936170213
0.720,0.5319148936170213
0.730,0.5319148936170213
0.740,0.5319148936170213
0.750,0.5319148936170213
0.760,0.5319148936170213
0.770,0.5319148936170213
0.780,0.5319148936170213
0.790,0.5319148936170213
0.800,0.5319148936170213
0.810,0.5319148936170213
0.820,0.5319148936170213
0.830,0.5319148936170213
0.840,0.5319148936170213
0.850,0.5319148936170213
0.860,0.5319148936170213
0.870,0.5319148936170213
0.880,0.5319148936170213
0.890,0.5319148936170213
0.900,0.5319148936170213
0.910,0.5319148936170213
0.920,0.5319148936170213
0.930,0.5319148936170213
0.940,0.5319148936170213
0.950,0.5319148936170213
0.960,0.5319148936170213
0.970,0.5319148936170213
0.980,0.5319148936170213
0.990,0.5319148936170213
1.000,0.5319148936170213
1.010,0.5319148936170213
1.020,0.5319148936170213
1.030,0.5319148936170213
1.040,0.5319148936170213
1.050,0.5319148936170213
1.060,0.5319148936170213
1.070,0.5319148936170213
1.080,0.5319148936170213
1.090,0.5319148936170213
1.100,0.5319148936170213
1.110,0.5319148936170213
1.120,0.5319148936170213
1.130,0.5319148936170213
1.140,0.5212765957446809
1.150,0.5212765957446809
1.160,0.5212765957446809
1.170,0.5212765957446809
1.180,0.5212765957446809
1.190,0.5212765957446809
1.200,0.5212765957446809
1.210,0.5212765957446809
1.220,0.5212765957446809
1.230,0.5212765957446809
1.240,0.5212765957446809
1.250,0.5212765957446809
1.260,0.5212765957446809
1.270,0.5212765957446809
1.280,0.5212765957446809
1.290,0.5212765957446809
1.300,0.5212765957446809
1.310,0.5212765957446809
1.320,0.5212765957446809
1.330,0.5212765957446809
1.340,0.5212765957446809
1.350,0.5212765957446809
1.360,0.5212765957446809
1.370,0.5212765957446809
1.380,0.5212765957446809
1.390,0.5212765957446809
1.400,0.5212765957446809
1.410,0.5212765957446809
1.420,0.5212765957446809
1.430,0.5212765957446809
1.440,0.5212765957446809
1.450,0.5212765957446809
1.460,0.5212765957446809
1.470,0.5212765957446809
1.480,0.5212765957446809
1.490,0.5212765957446809
1.500,0.5212765957446809
1.510,0.5212765957446809
1.520,0.5212765957446809
1.530,0.5212765957446809
1.540,0.5212765957446809
1.550,0.5212765957446809
1.560,0.5212765957446809
1.570,0.5212765957446809
1.580,0.5212765957446809
1.590,0.5212765957446809
1.600,0.5212765957446809
1.610,0.5212765957446809
1.620,0.5212765957446809
1.630,0.5212765957446809
1.640,0.5212765957446809
1.650,0.5212765957446809
1.660,0.5212765957446809
1.670,0.5212765957446809
1.680,0.5212765957446809
1.690,0.5212765957446809
1.700,0.5212765957446809
1.710,0.5212765957446809
1.720,0.5212765957446809
1.730,0.5212765957446809
1.740,0.5212765957446809
1.750,0.5212765957446809
1.760,0.5212765957446809
1.770,0.5212765957446809
1.780,0.5212765957446809
1.790,0.5212765957446809
1.800,0.5212765957446809
1.810,0.5212765957446809
1.820,0.5212765957446809
1.830,0.5212765957446809
1.840,0.5212765957446809
1.850,0.5212765957446809
1.860,0.5212765957446809
1.870,0.5212765957446809
1.880,0.5212765957446809
1.890,0.5212765957446809
1.900,0.5212765957446809
1.910,0.5212765957446809
1.920,0.5212765957446809
1.930,0.5212765957446809
1.940,0.5212765957446809
1.950,0.5212765957446809
1.960,0.5212765957446809
1.970,0.5212765957446809
1.980,0.5212765957446809
1.990,0.5212765957446809
2.000,0.5212765957446809
2.010,0.5212765957446809
2.020,0.5212765957446809
2.030,0.5212765957446809
2.040,0.5212765957446809
2.050,0.5212765957446809
2.060,0.5212765957446809
2.070,0.5212765957446809
2.080,0.5106382978723404
2.090,0.5106382978723404
2.100,0.5106382978723404
2.110,0.5106382978723404
2.120,0.5106382978723404
2.130,0.5106382978723404
2.140,0.5106382978723404
2.150,0.5106382978723404
2.160,0.5106382978723404
2.170,0.5106382978723404
2.180,0.5106382978723404
2.190,0.5106382978723404
2.200,0.5106382978723404
2.210,0.5106382978723404
2.220,0.5106382978723404
2.230,0.5106382978723404
2.240,0.5106382978723404
2.250,0.5106382978723404
2.260,0.5106382978723404
2.270,0.5106382978723404
2.280,0.5106382978723404
2.290,0.5106382978723404
2.300,0.5106382978723404
2.310,0.5106382978723404
2.320,0.5106382978723404
2.330,0.5106382978723404
2.340,0.5106382978723404
2.350,0.5106382978723404
2.360,0.5106382978723404
2.370,0.5106382978723404
2.380,0.5106382978723404
2.390,0.5106382978723404
2.400,0.5106382978723404
2.410,0.5106382978723404
2.420,0.5106382978723404
2.430,0.5106382978723404
2.440,0.5106382978723404
2.450,0.5106382978723404
2.460,0.5106382978723404
2.470,0.5106382978723404
2.480,0.5106382978723404
2.490,0.5106382978723404
2.500,0.5106382978723404
2.510,0.5106382978723404
2.520,0.5106382978723404
2.530,0.5106382978723404
2.540,0.5106382978723404
2.550,0.5
2.560,0.5
2.570,0.5
2.580,0.5
2.590,0.5
2.600,0.5
2.610,0.5
2.620,0.5
2.630,0.5
2.640,0.5
2.650,0.5
2.660,0.5
2.670,0.5
2.680,0.5
2.690,0.5
2.700,0.5
2.710,0.5
2.720,0.5
2.730,0.5
2.740,0.5
2.750,0.5
2.760,0.5
2.770,0.5
2.780,0.5
2.790,0.5
2.800,0.5
2.810,0.5
2.820,0.5
2.830,0.48936170212765956
2.840,0.48936170212765956
2.850,0.48936170212765956
2.860,0.48936170212765956
2.870,0.48936170212765956
2.880,0.4787234042553192
2.890,0.4787234042553192
2.900,0.46808510638297873
2.910,0.46808510638297873
2.920,0.46808510638297873
2.930,0.46808510638297873
2.940,0.46808510638297873
2.950,0.46808510638297873
2.960,0.46808510638297873
2.970,0.46808510638297873
2.980,0.46808510638297873
2.990,0.46808510638297873
3.000,0.46808510638297873
3.010,0.46808510638297873
3.020,0.46808510638297873
3.030,0.46808510638297873
3.040,0.46808510638297873
3.050,0.46808510638297873
3.060,0.46808510638297873
3.070,0.46808510638297873
3.080,0.46808510638297873
3.090,0.4574468085106383
3.100,0.44680851063829785
3.110,0.43617021276595747
3.120,0.43617021276595747
3.130,0.43617021276595747
3.140,0.43617021276595747
3.150,0.43617021276595747
3.160,0.43617021276595747
3.170,0.43617021276595747
3.180,0.43617021276595747
3.190,0.43617021276595747
3.200,0.43617021276595747
3.210,0.43617021276595747
3.220,0.43617021276595747
3.230,0.43617021276595747
3.240,0.43617021276595747
3.250,0.43617021276595747
3.260,0.43617021276595747
3.270,0.43617021276595747
3.280,0.43617021276595747
3.290,0.43617021276595747
3.300,0.43617021276595747
3.310,0.43617021276595747
3.320,0.43617021276595747
3.330,0.43617021276595747
3.340,0.43617021276595747
3.350,0.43617021276595747
3.360,0.43617021276595747
3.370,0.43617021276595747
3.380,0.43617021276595747
3.390,0.43617021276595747
3.400,0.43617021276595747
3.410,0.43617021276595747
3.420,0.43617021276595747
3.430,0.43617021276595747
3.440,0.43617021276595747
3.450,0.43617021276595747
3.460,0.43617021276595747
3.470,0.43617021276595747
3.480,0.43617021276595747
3.490,0.43617021276595747
3.500,0.43617021276595747
3.510,0.43617021276595747
3.520,0.43617021276595747
3.530,0.43617021276595747
3.540,0.43617021276595747
3.550,0.43617021276595747
3.560,0.43617021276595747
3.570,0.43617021276595747
3.580,0.43617021276595747
3.590,0.43617021276595747
3.600,0.43617021276595747
3.610,0.43617021276595747
3.620,0.43617021276595747
3.630,0.43617021276595747
3.640,0.43617021276595747
3.650,0.43617021276595747
3.660,0.43617021276595747
3.670,0.43617021276595747
3.680,0.43617021276595747
3.690,0.43617021276595747
3.700,0.43617021276595747
3.710,0.43617021276595747
3.720,0.43617021276595747
3.730,0.43617021276595747
3.740,0.4148936170212766
3.750,0.4148936170212766
3.760,0.4148936170212766
3.770,0.4148936170212766
3.780,0.4148936170212766
3.790,0.4148936170212766
3.800,0.4148936170212766
3.810,0.4148936170212766
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_640_025_4.csv <==
radius,accuracy
0.000,0.6736842105263158
0.010,0.6736842105263158
0.020,0.6736842105263158
0.030,0.6736842105263158
0.040,0.6736842105263158
0.050,0.6736842105263158
0.060,0.6736842105263158
0.070,0.6736842105263158
0.080,0.6631578947368421
0.090,0.6631578947368421
0.100,0.6631578947368421
0.110,0.6631578947368421
0.120,0.6631578947368421
0.130,0.6631578947368421
0.140,0.6631578947368421
0.150,0.6631578947368421
0.160,0.6631578947368421
0.170,0.6526315789473685
0.180,0.6526315789473685
0.190,0.6526315789473685
0.200,0.6526315789473685
0.210,0.6526315789473685
0.220,0.6526315789473685
0.230,0.6526315789473685
0.240,0.6526315789473685
0.250,0.6526315789473685
0.260,0.6526315789473685
0.270,0.6526315789473685
0.280,0.6526315789473685
0.290,0.6526315789473685
0.300,0.6526315789473685
0.310,0.6421052631578947
0.320,0.6421052631578947
0.330,0.6421052631578947
0.340,0.6421052631578947
0.350,0.6421052631578947
0.360,0.6421052631578947
0.370,0.6421052631578947
0.380,0.6421052631578947
0.390,0.6421052631578947
0.400,0.6421052631578947
0.410,0.6421052631578947
0.420,0.6421052631578947
0.430,0.6421052631578947
0.440,0.6421052631578947
0.450,0.6421052631578947
0.460,0.6421052631578947
0.470,0.6421052631578947
0.480,0.6421052631578947
0.490,0.6421052631578947
0.500,0.6421052631578947
0.510,0.6421052631578947
0.520,0.6421052631578947
0.530,0.6421052631578947
0.540,0.631578947368421
0.550,0.631578947368421
0.560,0.631578947368421
0.570,0.631578947368421
0.580,0.631578947368421
0.590,0.631578947368421
0.600,0.631578947368421
0.610,0.631578947368421
0.620,0.631578947368421
0.630,0.631578947368421
0.640,0.631578947368421
0.650,0.631578947368421
0.660,0.631578947368421
0.670,0.631578947368421
0.680,0.631578947368421
0.690,0.631578947368421
0.700,0.631578947368421
0.710,0.631578947368421
0.720,0.631578947368421
0.730,0.631578947368421
0.740,0.631578947368421
0.750,0.631578947368421
0.760,0.631578947368421
0.770,0.631578947368421
0.780,0.631578947368421
0.790,0.631578947368421
0.800,0.631578947368421
0.810,0.631578947368421
0.820,0.631578947368421
0.830,0.631578947368421
0.840,0.631578947368421
0.850,0.631578947368421
0.860,0.631578947368421
0.870,0.631578947368421
0.880,0.631578947368421
0.890,0.631578947368421
0.900,0.631578947368421
0.910,0.631578947368421
0.920,0.631578947368421
0.930,0.631578947368421
0.940,0.631578947368421
0.950,0.631578947368421
0.960,0.0
0.970,0.0
0.980,0.0
0.990,0.0
1.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_640_050_4.csv <==
radius,accuracy
0.000,0.6276595744680851
0.010,0.6276595744680851
0.020,0.6276595744680851
0.030,0.6276595744680851
0.040,0.6276595744680851
0.050,0.6276595744680851
0.060,0.6276595744680851
0.070,0.6276595744680851
0.080,0.6170212765957447
0.090,0.6170212765957447
0.100,0.6170212765957447
0.110,0.6170212765957447
0.120,0.6170212765957447
0.130,0.6170212765957447
0.140,0.6170212765957447
0.150,0.6170212765957447
0.160,0.6170212765957447
0.170,0.6170212765957447
0.180,0.6170212765957447
0.190,0.6170212765957447
0.200,0.6063829787234043
0.210,0.6063829787234043
0.220,0.6063829787234043
0.230,0.6063829787234043
0.240,0.6063829787234043
0.250,0.6063829787234043
0.260,0.6063829787234043
0.270,0.6063829787234043
0.280,0.6063829787234043
0.290,0.6063829787234043
0.300,0.6063829787234043
0.310,0.6063829787234043
0.320,0.6063829787234043
0.330,0.6063829787234043
0.340,0.6063829787234043
0.350,0.6063829787234043
0.360,0.6063829787234043
0.370,0.6063829787234043
0.380,0.6063829787234043
0.390,0.6063829787234043
0.400,0.6063829787234043
0.410,0.6063829787234043
0.420,0.6063829787234043
0.430,0.6063829787234043
0.440,0.6063829787234043
0.450,0.6063829787234043
0.460,0.6063829787234043
0.470,0.6063829787234043
0.480,0.6063829787234043
0.490,0.6063829787234043
0.500,0.6063829787234043
0.510,0.6063829787234043
0.520,0.6063829787234043
0.530,0.6063829787234043
0.540,0.6063829787234043
0.550,0.6063829787234043
0.560,0.6063829787234043
0.570,0.6063829787234043
0.580,0.6063829787234043
0.590,0.6063829787234043
0.600,0.6063829787234043
0.610,0.6063829787234043
0.620,0.6063829787234043
0.630,0.6063829787234043
0.640,0.5957446808510638
0.650,0.5957446808510638
0.660,0.5957446808510638
0.670,0.5957446808510638
0.680,0.5957446808510638
0.690,0.5957446808510638
0.700,0.5957446808510638
0.710,0.5957446808510638
0.720,0.5957446808510638
0.730,0.5957446808510638
0.740,0.5957446808510638
0.750,0.5957446808510638
0.760,0.5957446808510638
0.770,0.5957446808510638
0.780,0.5957446808510638
0.790,0.5957446808510638
0.800,0.5957446808510638
0.810,0.5957446808510638
0.820,0.5957446808510638
0.830,0.5957446808510638
0.840,0.5957446808510638
0.850,0.5957446808510638
0.860,0.5957446808510638
0.870,0.5957446808510638
0.880,0.5957446808510638
0.890,0.5957446808510638
0.900,0.5957446808510638
0.910,0.5957446808510638
0.920,0.5957446808510638
0.930,0.5957446808510638
0.940,0.5957446808510638
0.950,0.5957446808510638
0.960,0.5957446808510638
0.970,0.5957446808510638
0.980,0.5957446808510638
0.990,0.5957446808510638
1.000,0.5957446808510638
1.010,0.5957446808510638
1.020,0.5957446808510638
1.030,0.5957446808510638
1.040,0.5957446808510638
1.050,0.5957446808510638
1.060,0.5957446808510638
1.070,0.5957446808510638
1.080,0.5957446808510638
1.090,0.5957446808510638
1.100,0.5957446808510638
1.110,0.5957446808510638
1.120,0.5957446808510638
1.130,0.5957446808510638
1.140,0.5957446808510638
1.150,0.5957446808510638
1.160,0.5957446808510638
1.170,0.5957446808510638
1.180,0.5957446808510638
1.190,0.5957446808510638
1.200,0.5957446808510638
1.210,0.5957446808510638
1.220,0.5957446808510638
1.230,0.5957446808510638
1.240,0.5957446808510638
1.250,0.5957446808510638
1.260,0.5957446808510638
1.270,0.5957446808510638
1.280,0.5957446808510638
1.290,0.5957446808510638
1.300,0.5957446808510638
1.310,0.5957446808510638
1.320,0.5957446808510638
1.330,0.5957446808510638
1.340,0.5957446808510638
1.350,0.5957446808510638
1.360,0.5957446808510638
1.370,0.5957446808510638
1.380,0.5957446808510638
1.390,0.5957446808510638
1.400,0.5957446808510638
1.410,0.5957446808510638
1.420,0.5957446808510638
1.430,0.5957446808510638
1.440,0.5957446808510638
1.450,0.5957446808510638
1.460,0.5957446808510638
1.470,0.5957446808510638
1.480,0.5957446808510638
1.490,0.5957446808510638
1.500,0.5957446808510638
1.510,0.5957446808510638
1.520,0.5957446808510638
1.530,0.5957446808510638
1.540,0.5957446808510638
1.550,0.5957446808510638
1.560,0.5957446808510638
1.570,0.5957446808510638
1.580,0.5957446808510638
1.590,0.5957446808510638
1.600,0.5957446808510638
1.610,0.5957446808510638
1.620,0.5851063829787234
1.630,0.5851063829787234
1.640,0.574468085106383
1.650,0.574468085106383
1.660,0.574468085106383
1.670,0.574468085106383
1.680,0.574468085106383
1.690,0.574468085106383
1.700,0.574468085106383
1.710,0.574468085106383
1.720,0.574468085106383
1.730,0.574468085106383
1.740,0.574468085106383
1.750,0.574468085106383
1.760,0.574468085106383
1.770,0.574468085106383
1.780,0.574468085106383
1.790,0.574468085106383
1.800,0.574468085106383
1.810,0.574468085106383
1.820,0.574468085106383
1.830,0.574468085106383
1.840,0.574468085106383
1.850,0.574468085106383
1.860,0.574468085106383
1.870,0.574468085106383
1.880,0.574468085106383
1.890,0.574468085106383
1.900,0.574468085106383
1.910,0.0
1.920,0.0
1.930,0.0
1.940,0.0
1.950,0.0
1.960,0.0
1.970,0.0
1.980,0.0
1.990,0.0
2.000,0.0


==> Plots/paper_results/imagenet_vary/smoothmean_640_100_4.csv <==
radius,accuracy
0.000,0.5319148936170213
0.010,0.5319148936170213
0.020,0.5319148936170213
0.030,0.5319148936170213
0.040,0.5319148936170213
0.050,0.5319148936170213
0.060,0.5319148936170213
0.070,0.5319148936170213
0.080,0.5319148936170213
0.090,0.5319148936170213
0.100,0.5319148936170213
0.110,0.5319148936170213
0.120,0.5319148936170213
0.130,0.5319148936170213
0.140,0.5319148936170213
0.150,0.5319148936170213
0.160,0.5319148936170213
0.170,0.5319148936170213
0.180,0.5319148936170213
0.190,0.5319148936170213
0.200,0.5319148936170213
0.210,0.5319148936170213
0.220,0.5319148936170213
0.230,0.5319148936170213
0.240,0.5319148936170213
0.250,0.5212765957446809
0.260,0.5212765957446809
0.270,0.5212765957446809
0.280,0.5212765957446809
0.290,0.5212765957446809
0.300,0.5212765957446809
0.310,0.5212765957446809
0.320,0.5212765957446809
0.330,0.5212765957446809
0.340,0.5212765957446809
0.350,0.5212765957446809
0.360,0.5212765957446809
0.370,0.5212765957446809
0.380,0.5212765957446809
0.390,0.5106382978723404
0.400,0.5106382978723404
0.410,0.5106382978723404
0.420,0.5106382978723404
0.430,0.5106382978723404
0.440,0.5106382978723404
0.450,0.5106382978723404
0.460,0.5106382978723404
0.470,0.5106382978723404
0.480,0.5106382978723404
0.490,0.5106382978723404
0.500,0.5106382978723404
0.510,0.5
0.520,0.5
0.530,0.5
0.540,0.5
0.550,0.5
0.560,0.5
0.570,0.5
0.580,0.48936170212765956
0.590,0.48936170212765956
0.600,0.48936170212765956
0.610,0.48936170212765956
0.620,0.48936170212765956
0.630,0.48936170212765956
0.640,0.4787234042553192
0.650,0.4787234042553192
0.660,0.46808510638297873
0.670,0.46808510638297873
0.680,0.46808510638297873
0.690,0.46808510638297873
0.700,0.46808510638297873
0.710,0.46808510638297873
0.720,0.46808510638297873
0.730,0.46808510638297873
0.740,0.46808510638297873
0.750,0.46808510638297873
0.760,0.46808510638297873
0.770,0.46808510638297873
0.780,0.46808510638297873
0.790,0.46808510638297873
0.800,0.46808510638297873
0.810,0.46808510638297873
0.820,0.46808510638297873
0.830,0.46808510638297873
0.840,0.46808510638297873
0.850,0.46808510638297873
0.860,0.46808510638297873
0.870,0.46808510638297873
0.880,0.46808510638297873
0.890,0.46808510638297873
0.900,0.46808510638297873
0.910,0.46808510638297873
0.920,0.46808510638297873
0.930,0.46808510638297873
0.940,0.46808510638297873
0.950,0.46808510638297873
0.960,0.46808510638297873
0.970,0.46808510638297873
0.980,0.46808510638297873
0.990,0.46808510638297873
1.000,0.46808510638297873
1.010,0.46808510638297873
1.020,0.46808510638297873
1.030,0.46808510638297873
1.040,0.46808510638297873
1.050,0.46808510638297873
1.060,0.46808510638297873
1.070,0.46808510638297873
1.080,0.46808510638297873
1.090,0.46808510638297873
1.100,0.46808510638297873
1.110,0.46808510638297873
1.120,0.46808510638297873
1.130,0.46808510638297873
1.140,0.46808510638297873
1.150,0.46808510638297873
1.160,0.46808510638297873
1.170,0.46808510638297873
1.180,0.46808510638297873
1.190,0.46808510638297873
1.200,0.46808510638297873
1.210,0.46808510638297873
1.220,0.46808510638297873
1.230,0.46808510638297873
1.240,0.46808510638297873
1.250,0.46808510638297873
1.260,0.46808510638297873
1.270,0.46808510638297873
1.280,0.4574468085106383
1.290,0.4574468085106383
1.300,0.4574468085106383
1.310,0.4574468085106383
1.320,0.4574468085106383
1.330,0.4574468085106383
1.340,0.4574468085106383
1.350,0.4574468085106383
1.360,0.4574468085106383
1.370,0.4574468085106383
1.380,0.4574468085106383
1.390,0.4574468085106383
1.400,0.4574468085106383
1.410,0.4574468085106383
1.420,0.4574468085106383
1.430,0.4574468085106383
1.440,0.4574468085106383
1.450,0.4574468085106383
1.460,0.4574468085106383
1.470,0.4574468085106383
1.480,0.4574468085106383
1.490,0.44680851063829785
1.500,0.44680851063829785
1.510,0.44680851063829785
1.520,0.44680851063829785
1.530,0.44680851063829785
1.540,0.44680851063829785
1.550,0.425531914893617
1.560,0.425531914893617
1.570,0.425531914893617
1.580,0.425531914893617
1.590,0.425531914893617
1.600,0.425531914893617
1.610,0.425531914893617
1.620,0.425531914893617
1.630,0.425531914893617
1.640,0.425531914893617
1.650,0.425531914893617
1.660,0.425531914893617
1.670,0.425531914893617
1.680,0.425531914893617
1.690,0.425531914893617
1.700,0.425531914893617
1.710,0.425531914893617
1.720,0.425531914893617
1.730,0.425531914893617
1.740,0.425531914893617
1.750,0.425531914893617
1.760,0.425531914893617
1.770,0.425531914893617
1.780,0.425531914893617
1.790,0.425531914893617
1.800,0.425531914893617
1.810,0.425531914893617
1.820,0.425531914893617
1.830,0.425531914893617
1.840,0.425531914893617
1.850,0.425531914893617
1.860,0.425531914893617
1.870,0.425531914893617
1.880,0.425531914893617
1.890,0.425531914893617
1.900,0.425531914893617
1.910,0.425531914893617
1.920,0.425531914893617
1.930,0.425531914893617
1.940,0.425531914893617
1.950,0.425531914893617
1.960,0.425531914893617
1.970,0.425531914893617
1.980,0.425531914893617
1.990,0.425531914893617
2.000,0.425531914893617
2.010,0.425531914893617
2.020,0.425531914893617
2.030,0.425531914893617
2.040,0.425531914893617
2.050,0.425531914893617
2.060,0.4148936170212766
2.070,0.4148936170212766
2.080,0.4148936170212766
2.090,0.4148936170212766
2.100,0.4148936170212766
2.110,0.4148936170212766
2.120,0.4148936170212766
2.130,0.4148936170212766
2.140,0.4148936170212766
2.150,0.4148936170212766
2.160,0.4148936170212766
2.170,0.4148936170212766
2.180,0.4148936170212766
2.190,0.4148936170212766
2.200,0.4148936170212766
2.210,0.4148936170212766
2.220,0.4148936170212766
2.230,0.4148936170212766
2.240,0.4148936170212766
2.250,0.4148936170212766
2.260,0.4148936170212766
2.270,0.4148936170212766
2.280,0.4148936170212766
2.290,0.4148936170212766
2.300,0.4148936170212766
2.310,0.4148936170212766
2.320,0.4148936170212766
2.330,0.4148936170212766
2.340,0.4148936170212766
2.350,0.4148936170212766
2.360,0.4148936170212766
2.370,0.4148936170212766
2.380,0.4148936170212766
2.390,0.4148936170212766
2.400,0.4148936170212766
2.410,0.4148936170212766
2.420,0.4148936170212766
2.430,0.4148936170212766
2.440,0.4148936170212766
2.450,0.4148936170212766
2.460,0.4148936170212766
2.470,0.4148936170212766
2.480,0.4148936170212766
2.490,0.4148936170212766
2.500,0.4148936170212766
2.510,0.4148936170212766
2.520,0.4148936170212766
2.530,0.4148936170212766
2.540,0.4148936170212766
2.550,0.4148936170212766
2.560,0.4148936170212766
2.570,0.4148936170212766
2.580,0.4148936170212766
2.590,0.4148936170212766
2.600,0.4148936170212766
2.610,0.4148936170212766
2.620,0.4148936170212766
2.630,0.4148936170212766
2.640,0.4148936170212766
2.650,0.4148936170212766
2.660,0.4148936170212766
2.670,0.4148936170212766
2.680,0.4148936170212766
2.690,0.4148936170212766
2.700,0.4148936170212766
2.710,0.4148936170212766
2.720,0.4148936170212766
2.730,0.4148936170212766
2.740,0.4148936170212766
2.750,0.4148936170212766
2.760,0.4148936170212766
2.770,0.4148936170212766
2.780,0.4148936170212766
2.790,0.4148936170212766
2.800,0.4148936170212766
2.810,0.40425531914893614
2.820,0.40425531914893614
2.830,0.40425531914893614
2.840,0.40425531914893614
2.850,0.40425531914893614
2.860,0.40425531914893614
2.870,0.40425531914893614
2.880,0.40425531914893614
2.890,0.40425531914893614
2.900,0.40425531914893614
2.910,0.40425531914893614
2.920,0.40425531914893614
2.930,0.40425531914893614
2.940,0.40425531914893614
2.950,0.40425531914893614
2.960,0.40425531914893614
2.970,0.40425531914893614
2.980,0.40425531914893614
2.990,0.40425531914893614
3.000,0.40425531914893614
3.010,0.40425531914893614
3.020,0.40425531914893614
3.030,0.40425531914893614
3.040,0.40425531914893614
3.050,0.40425531914893614
3.060,0.40425531914893614
3.070,0.39361702127659576
3.080,0.39361702127659576
3.090,0.39361702127659576
3.100,0.39361702127659576
3.110,0.39361702127659576
3.120,0.39361702127659576
3.130,0.39361702127659576
3.140,0.39361702127659576
3.150,0.39361702127659576
3.160,0.39361702127659576
3.170,0.39361702127659576
3.180,0.39361702127659576
3.190,0.39361702127659576
3.200,0.3829787234042553
3.210,0.3829787234042553
3.220,0.3829787234042553
3.230,0.3829787234042553
3.240,0.3829787234042553
3.250,0.3829787234042553
3.260,0.3829787234042553
3.270,0.3829787234042553
3.280,0.3829787234042553
3.290,0.3723404255319149
3.300,0.3723404255319149
3.310,0.3723404255319149
3.320,0.3723404255319149
3.330,0.3723404255319149
3.340,0.3723404255319149
3.350,0.3723404255319149
3.360,0.3723404255319149
3.370,0.3723404255319149
3.380,0.3723404255319149
3.390,0.3723404255319149
3.400,0.3723404255319149
3.410,0.3723404255319149
3.420,0.3723404255319149
3.430,0.3723404255319149
3.440,0.3723404255319149
3.450,0.3617021276595745
3.460,0.3617021276595745
3.470,0.3617021276595745
3.480,0.3617021276595745
3.490,0.3617021276595745
3.500,0.3617021276595745
3.510,0.3617021276595745
3.520,0.3617021276595745
3.530,0.3617021276595745
3.540,0.3617021276595745
3.550,0.3617021276595745
3.560,0.3617021276595745
3.570,0.3617021276595745
3.580,0.3617021276595745
3.590,0.3617021276595745
3.600,0.3617021276595745
3.610,0.3617021276595745
3.620,0.35106382978723405
3.630,0.35106382978723405
3.640,0.35106382978723405
3.650,0.35106382978723405
3.660,0.35106382978723405
3.670,0.35106382978723405
3.680,0.35106382978723405
3.690,0.3404255319148936
3.700,0.3404255319148936
3.710,0.3404255319148936
3.720,0.3404255319148936
3.730,0.3404255319148936
3.740,0.3404255319148936
3.750,0.3404255319148936
3.760,0.3404255319148936
3.770,0.3404255319148936
3.780,0.3404255319148936
3.790,0.3404255319148936
3.800,0.3404255319148936
3.810,0.3404255319148936
3.820,0.0
3.830,0.0
3.840,0.0
3.850,0.0
3.860,0.0
3.870,0.0
3.880,0.0
3.890,0.0
3.900,0.0
3.910,0.0
3.920,0.0
3.930,0.0
3.940,0.0
3.950,0.0
3.960,0.0
3.970,0.0
3.980,0.0
3.990,0.0
4.000,0.0


==> Plots/paper_results/video_results/output_resnext-101_0.25_8_8_baseline_cvs=64_cs=8.csv <==
idx	label	predict	radius	correct	time
0	0	0	0.3751187560301591	1	0:00:53.747261
1	0	0	0.3751187560301591	1	0:00:38.635112
2	0	0	0.3751187560301591	1	0:01:17.176316
3	0	0	0.3751187560301591	1	0:01:10.370545
4	0	0	0.3751187560301591	1	0:01:35.098677
5	0	0	0.3751187560301591	1	0:00:39.038853
6	0	-1	0.0	0	0:00:50.834343
7	0	-1	0.0	0	0:00:43.813187
8	0	0	0.1683286366521735	1	0:01:12.836346
9	0	1	0.33731475970259756	0	0:00:50.852311
10	0	0	0.3751187560301591	1	0:01:10.150899
11	0	0	0.3751187560301591	1	0:00:41.705828
12	0	0	0.3751187560301591	1	0:00:37.609375
13	0	0	0.3751187560301591	1	0:00:34.713933
14	0	0	0.3751187560301591	1	0:00:43.833884
15	0	0	0.3751187560301591	1	0:00:46.344951
16	0	0	0.3751187560301591	1	0:00:39.024798
17	0	0	0.3751187560301591	1	0:00:41.674225
18	0	76	0.1066054990422021	0	0:00:37.490935
19	0	0	0.3751187560301591	1	0:00:53.365198
20	0	0	0.3751187560301591	1	0:00:34.721201
21	0	0	0.3751187560301591	1	0:01:15.316908
22	0	0	0.3751187560301591	1	0:00:46.363092
23	0	0	0.3751187560301591	1	0:01:20.271548
24	0	0	0.3751187560301591	1	0:01:20.195155
25	0	0	0.3751187560301591	1	0:00:46.358798
26	0	0	0.3751187560301591	1	0:00:55.718460
27	0	0	0.3751187560301591	1	0:01:15.482298
28	0	0	0.3751187560301591	1	0:00:37.619607
29	0	0	0.33731475970259756	1	0:01:10.593243
30	0	0	0.3751187560301591	1	0:00:44.441148
31	0	0	0.3751187560301591	1	0:00:44.493138
32	0	77	0.07608668719692674	0	0:01:13.184557
33	0	0	0.3751187560301591	1	0:00:31.809477
34	0	0	0.3751187560301591	1	0:01:25.773644
35	0	-1	0.0	0	0:00:44.213780
36	0	0	0.14922387559199524	1	0:00:51.270970
37	0	61	0.14922387559199524	0	0:00:46.775175
38	0	1	0.0010339566158333888	0	0:00:51.243318
39	0	0	0.3751187560301591	1	0:00:42.002178
40	0	0	0.3751187560301591	1	0:00:44.768665
41	0	0	0.3751187560301591	1	0:00:31.795238
42	0	0	0.3751187560301591	1	0:00:51.569252
43	0	0	0.3751187560301591	1	0:00:37.684860
44	1	1	0.3751187560301591	1	0:00:44.176478
45	1	1	0.3751187560301591	1	0:00:51.547021
46	1	1	0.3751187560301591	1	0:01:38.203243
47	1	1	0.3751187560301591	1	0:03:01.233471
48	1	1	0.3751187560301591	1	0:01:10.824393
49	1	0	0.3751187560301591	0	0:00:42.074733
50	1	0	0.3751187560301591	0	0:00:37.576398
51	1	0	0.33731475970259756	0	0:00:31.862222
52	1	0	0.3751187560301591	0	0:00:56.325405
53	1	-1	0.0	0	0:00:53.898584
54	1	-1	0.0	0	0:00:34.981828
55	1	19	0.1066054990422021	0	0:00:46.823183
56	1	19	0.3751187560301591	0	0:00:44.832493
57	1	1	0.3751187560301591	1	0:00:31.854356
58	1	1	0.13142622862583067	1	0:00:44.259172
59	1	1	0.3751187560301591	1	0:00:44.262075
60	1	1	0.3751187560301591	1	0:01:18.425092
61	1	1	0.3751187560301591	1	0:00:51.303987
62	1	13	0.3751187560301591	0	0:00:53.906242
63	1	13	0.3751187560301591	0	0:00:46.806919
64	1	1	0.3751187560301591	1	0:00:38.036777
65	1	1	0.3751187560301591	1	0:00:39.437851
66	1	1	0.3751187560301591	1	0:00:46.793624
67	1	1	0.3751187560301591	1	0:03:48.827398
68	1	1	0.3751187560301591	1	0:01:16.027470
69	1	1	0.3751187560301591	1	0:00:46.836843
70	1	1	0.3751187560301591	1	0:04:28.220739
71	1	1	0.3751187560301591	1	0:01:43.459084
72	1	1	0.13142622862583067	1	0:01:20.908999
73	1	1	0.3751187560301591	1	0:00:39.397349
74	1	1	0.3751187560301591	1	0:01:15.979667
75	1	1	0.3751187560301591	1	0:00:51.604547
76	2	2	0.21221169476115184	1	0:00:42.001135
77	2	91	0.3751187560301591	0	0:00:44.766672
78	2	2	0.1683286366521735	1	0:00:46.755653
79	2	-1	0.0	0	0:00:39.313594
80	2	-1	0.0	0	0:00:41.987740
81	2	-1	0.0	0	0:00:35.002036
82	2	2	0.28853446265041166	1	0:00:44.753102
83	2	2	0.3751187560301591	1	0:00:46.761220
84	2	2	0.3751187560301591	1	0:00:51.619015
85	2	2	0.3751187560301591	1	0:00:44.732414
86	2	2	0.3751187560301591	1	0:00:34.926413
87	2	2	0.3751187560301591	1	0:00:39.314049
88	2	2	0.3751187560301591	1	0:00:37.955231
89	2	2	0.3751187560301591	1	0:00:51.584674
90	2	32	0.3751187560301591	0	0:00:44.167116
91	2	2	0.3751187560301591	1	0:00:53.787197
92	2	90	0.05459870698835932	0	0:00:39.368976
93	2	-1	0.0	0	0:00:44.757572
94	2	2	0.3751187560301591	1	0:00:39.346617
95	2	2	0.3751187560301591	1	0:00:51.575625
96	2	2	0.3751187560301591	1	0:00:51.245283
97	2	2	0.3751187560301591	1	0:00:44.734815
98	2	2	0.3751187560301591	1	0:00:42.005414
99	2	2	0.3751187560301591	1	0:00:44.173299
100	2	2	0.3751187560301591	1	0:03:48.778745
101	2	2	0.3751187560301591	1	0:04:45.126518
102	2	2	0.3751187560301591	1	0:04:11.699811
103	2	80	0.3751187560301591	0	0:00:15.876025
104	2	80	0.3751187560301591	0	0:01:05.104861
105	2	-1	0.0	0	0:00:26.279261
106	2	-1	0.0	0	0:00:37.854955
107	2	-1	0.0	0	0:00:26.315430
108	2	34	0.3751187560301591	0	0:00:34.771961
109	2	34	0.28853446265041166	0	0:00:41.966260
110	2	-1	0.0	0	0:00:41.953918
111	2	2	0.09873557972895255	1	0:00:29.036750
112	2	2	0.13142622862583067	1	0:00:23.448411
113	2	-1	0.0	0	0:00:15.834799
114	2	-1	0.0	0	0:00:15.835182
115	2	-1	0.0	0	0:00:20.778376
116	2	2	0.33731475970259756	1	0:00:20.779077
117	3	3	0.3751187560301591	1	0:00:51.574028
118	3	3	0.3751187560301591	1	0:00:51.576800
119	3	3	0.3751187560301591	1	0:00:46.699557
120	3	3	0.3751187560301591	1	0:01:13.251005
121	3	-1	0.0	0	0:00:34.701560
122	3	3	0.2698941569518249	1	0:00:37.743447
123	3	3	0.3751187560301591	1	0:00:37.732047
124	3	3	0.3751187560301591	1	0:00:34.710029
125	3	3	0.3751187560301591	1	0:00:26.259557
126	3	3	0.3751187560301591	1	0:00:56.214189
127	3	3	0.3751187560301591	1	0:01:10.649346
128	3	3	0.3751187560301591	1	0:00:53.782910
129	3	3	0.3751187560301591	1	0:01:05.097636
130	3	3	0.3751187560301591	1	0:01:07.826840
131	3	3	0.3751187560301591	1	0:00:41.921862
132	3	3	0.3751187560301591	1	0:00:53.767644
133	3	3	0.3751187560301591	1	0:00:51.574602
134	3	3	0.3751187560301591	1	0:01:07.822823
135	3	3	0.3751187560301591	1	0:01:13.248802
136	3	3	0.3751187560301591	1	0:01:05.028430
137	3	3	0.3751187560301591	1	0:01:20.783730
138	3	3	0.3751187560301591	1	0:01:15.910249
139	3	3	0.3751187560301591	1	0:00:46.697426
140	3	3	0.3751187560301591	1	0:01:05.080460
141	3	3	0.09873557972895255	1	0:00:51.216389
142	3	-1	0.0	0	0:01:07.818254
143	3	3	0.3751187560301591	1	0:00:37.717287
144	3	3	0.20033673971031443	1	0:01:18.200016
145	3	3	0.21221169476115184	1	0:01:45.992646
146	3	3	0.3751187560301591	1	0:01:07.816489
147	3	3	0.3751187560301591	1	0:00:44.139420
148	3	3	0.3751187560301591	1	0:00:51.227950
149	3	3	0.3751187560301591	1	0:01:13.242120
150	3	86	0.3751187560301591	0	0:00:44.762141
151	3	3	0.3751187560301591	1	0:01:10.593625
152	4	20	0.33731475970259756	0	0:00:39.374245
153	4	20	0.3751187560301591	0	0:00:29.035000
154	4	4	0.20033673971031443	1	0:00:37.749444
155	4	-1	0.0	0	0:00:37.582795
156	4	4	0.3751187560301591	1	0:00:26.257549
157	4	4	0.3751187560301591	1	0:00:31.814127
158	4	4	0.3751187560301591	1	0:00:18.167163
159	4	4	0.3751187560301591	1	0:00:41.934662
160	4	4	0.3751187560301591	1	0:01:05.102677
161	4	4	0.33731475970259756	1	0:00:34.714432
162	4	4	0.3751187560301591	1	0:00:31.797723
163	4	4	0.3751187560301591	1	0:00:23.442989
164	4	4	0.3751187560301591	1	0:00:39.303050
165	4	4	0.3751187560301591	1	0:01:15.883033
166	4	4	0.3751187560301591	1	0:00:51.553479
167	4	4	0.3751187560301591	1	0:00:41.927539
168	4	95	0.33731475970259756	0	0:00:31.763222
169	4	4	0.3751187560301591	1	0:00:37.738945
170	4	56	0.040776690271599546	0	0:00:37.581754
171	4	4	0.3751187560301591	1	0:00:53.773149
172	4	67	0.1066054990422021	0	0:00:34.720411
173	4	-1	0.0	0	0:00:37.587574
174	4	4	0.06881057159081651	1	0:00:34.702563
175	4	96	0.20033673971031443	0	0:00:39.314582
176	4	4	0.21221169476115184	1	0:00:32.112117
177	4	67	0.3751187560301591	0	0:00:37.577854
178	4	67	0.3751187560301591	0	0:00:37.600531
179	4	95	0.13142622862583067	0	0:00:23.446882
180	4	4	0.3751187560301591	1	0:00:34.691762
181	4	95	0.06881057159081651	0	0:01:07.812440
182	4	4	0.33731475970259756	1	0:00:34.839068
183	5	5	0.3751187560301591	1	0:00:51.541854
184	5	5	0.3751187560301591	1	0:00:51.567528
185	5	5	0.3751187560301591	1	0:00:44.126365
186	5	5	0.3751187560301591	1	0:00:51.560368
187	5	5	0.3751187560301591	1	0:00:51.203141
188	5	5	0.3751187560301591	1	0:00:44.143454
189	5	5	0.3751187560301591	1	0:00:34.708022
190	5	5	0.3751187560301591	1	0:00:46.683751
191	5	5	0.3751187560301591	1	0:00:46.688085
192	5	5	0.3751187560301591	1	0:00:39.417016
193	5	5	0.3751187560301591	1	0:00:39.361855
194	5	5	0.3751187560301591	1	0:00:39.432042
195	5	5	0.3751187560301591	1	0:00:39.355926
196	5	5	0.3751187560301591	1	0:00:44.132313
197	5	5	0.3751187560301591	1	0:03:20.667355
198	5	5	0.3751187560301591	1	0:01:46.205336
199	5	5	0.3751187560301591	1	0:01:25.918318
200	5	5	0.3751187560301591	1	0:03:59.181495
201	5	5	0.3751187560301591	1	0:01:21.021130
202	5	5	0.3751187560301591	1	0:03:24.722652
203	5	5	0.3751187560301591	1	0:01:16.011541
204	5	37	0.3751187560301591	0	0:03:44.793363
205	5	5	0.3751187560301591	1	0:01:10.796624
206	5	5	0.3751187560301591	1	0:01:05.159322
207	5	5	0.3751187560301591	1	0:00:51.696416
208	5	5	0.3751187560301591	1	0:00:13.409317
209	5	5	0.3751187560301591	1	0:00:26.300562
210	5	5	0.3751187560301591	1	0:00:44.217767
211	5	5	0.3751187560301591	1	0:00:29.082081
212	5	5	0.28853446265041166	1	0:00:20.807398
213	5	5	0.3751187560301591	1	0:00:23.520718
214	5	5	0.3751187560301591	1	0:00:18.217705
215	5	5	0.3751187560301591	1	0:00:20.813775
216	5	52	0.3751187560301591	0	0:00:46.750341
217	5	5	0.3751187560301591	1	0:00:34.826629
218	5	5	0.3751187560301591	1	0:00:37.764468
219	5	5	0.33731475970259756	1	0:00:20.840466
220	5	5	0.3751187560301591	1	0:00:31.853196
221	5	5	0.3751187560301591	1	0:00:34.825932
222	5	5	0.3751187560301591	1	0:00:41.986915
223	5	5	0.3751187560301591	1	0:00:37.643620
224	5	5	0.3751187560301591	1	0:00:44.187212
225	5	5	0.3751187560301591	1	0:00:44.201564
226	6	32	0.3751187560301591	0	0:00:29.104349
227	6	32	0.3751187560301591	0	0:00:26.285732
228	6	7	0.23853973179164192	0	0:00:29.087378
229	6	32	0.3751187560301591	0	0:00:29.066507
230	6	-1	0.0	0	0:00:23.486717
231	6	30	0.0476433523773489	0	0:00:26.333288
232	6	6	0.3751187560301591	1	0:00:20.821278
233	6	6	0.3751187560301591	1	0:00:18.201141
234	6	6	0.3751187560301591	1	0:00:20.796474
235	6	6	0.3751187560301591	1	0:00:23.519901
236	6	6	0.3751187560301591	1	0:00:23.491521
237	6	6	0.1401807697307652	1	0:00:31.844508
238	6	6	0.21221169476115184	1	0:00:23.479403
239	6	6	0.3751187560301591	1	0:00:20.810802
240	6	6	0.3751187560301591	1	0:00:18.202405
241	6	6	0.3751187560301591	1	0:00:20.817782
242	6	6	0.3751187560301591	1	0:00:26.287979
243	6	6	0.3751187560301591	1	0:00:53.847892
244	6	6	0.3751187560301591	1	0:00:31.814787
245	6	6	0.3751187560301591	1	0:00:26.282147
246	6	6	0.3751187560301591	1	0:00:31.835608
247	6	6	0.3751187560301591	1	0:00:31.808218
248	6	6	0.33731475970259756	1	0:00:31.835548
249	6	6	0.3751187560301591	1	0:00:26.288943
250	6	6	0.3751187560301591	1	0:00:23.499680
251	6	6	0.3751187560301591	1	0:00:31.807482
252	6	6	0.3751187560301591	1	0:00:18.188730
253	6	6	0.3751187560301591	1	0:00:31.816459
254	6	6	0.3751187560301591	1	0:00:18.194324
255	6	6	0.3751187560301591	1	0:00:26.292673
256	6	6	0.3751187560301591	1	0:00:23.482401
257	6	6	0.3751187560301591	1	0:00:29.079660
258	6	6	0.3751187560301591	1	0:00:13.380241
259	6	6	0.3751187560301591	1	0:00:15.875442
260	6	6	0.3751187560301591	1	0:00:15.858839
261	6	6	0.3751187560301591	1	0:00:20.840039
262	6	6	0.3751187560301591	1	0:00:18.194140
263	6	6	0.3751187560301591	1	0:00:37.643900
264	6	6	0.3751187560301591	1	0:00:20.805601
265	6	6	0.3751187560301591	1	0:00:23.500417
266	6	6	0.3751187560301591	1	0:00:18.188927
267	6	6	0.3751187560301591	1	0:00:20.801118
268	6	6	0.3751187560301591	1	0:00:20.829775
269	7	91	0.3751187560301591	0	0:00:37.625408
270	7	91	0.3751187560301591	0	0:00:46.745567
271	7	91	0.3751187560301591	0	0:00:51.251245
272	7	91	0.3751187560301591	0	0:00:29.096927
273	7	91	0.3751187560301591	0	0:00:37.636739
274	7	91	0.3751187560301591	0	0:00:39.391383
275	7	7	0.3751187560301591	1	0:00:26.307648
276	7	7	0.2698941569518249	1	0:00:13.387826
277	7	7	0.25342044979822537	1	0:00:15.863522
278	7	7	0.33731475970259756	1	0:00:29.203085
279	7	7	0.08349097471880214	1	0:00:20.811519
280	7	-1	0.0	0	0:00:39.405556
281	7	7	0.3751187560301591	1	0:00:34.824988
282	7	7	0.3751187560301591	1	0:00:37.641660

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission

